Evaluating Local Community Methods in Networks

We present a new benchmarking procedure that is unambiguous and specific to local community-finding methods, allowing one to compare the accuracy of various methods. We apply this to new and existing algorithms. A simple class of synthetic benchmark networks is also developed, capable of testing properties specific to these local methods.

==> data/adhoc128/Clauset_adhoc128_manyP0.75to1.0_z1.0to7.0_I_stdI_runs1000.txt <==
1.0 0.957499361894 0.14849743992
1.25 0.951884830631 0.168759534494
1.5 0.943399772279 0.182928395783
1.75 0.926272822238 0.21318331815
2.0 0.918380752307 0.222679043569
2.25 0.903986673526 0.246594508644
2.5 0.894668203289 0.260176685981
2.75 0.887699275485 0.261242072994
3.0 0.860901192296 0.289453082239
3.25 0.827082767194 0.318580005226
3.5 0.806465268305 0.32965095065
3.75 0.776026526098 0.351975897307
4.0 0.769520776205 0.355120097634
4.25 0.678701185677 0.38872907696
4.5 0.615699043459 0.398734685447
4.75 0.517081406346 0.400062362586
5.0 0.41115670999 0.371113781512
5.25 0.333254840055 0.317236112418
5.5 0.26112083107 0.228340958466
5.75 0.245260604932 0.159214279646
6.0 0.23827595853 0.114893389712
6.25 0.246140722033 0.0887351561482
6.5 0.241649236501 0.0820484554687
6.75 0.2425461862 0.0893727257077
7.0 0.236397161139 0.0850785178916

==> data/adhoc128/Clauset_adhoc128_z1_to_7_trailingLine_runs1000.txt <==
1.0 0.974788590229 0.137604696825
1.25 0.967395793793 0.153275768639
1.5 0.965453128325 0.153537891578
1.75 0.951239814208 0.186045351887
2.0 0.936565916337 0.203820390654
2.25 0.916271848754 0.22932904386
2.5 0.921379079423 0.20855216739
2.75 0.89387656796 0.240625776172
3.0 0.883434750836 0.241097634918
3.25 0.87639832457 0.240287981563
3.5 0.845780510865 0.268306934041
3.75 0.842390578274 0.264296023692
4.0 0.834432155213 0.269839365019
4.25 0.830813814944 0.266676312521
4.5 0.798914824128 0.297353521499
4.75 0.804550917468 0.289910942738
5.0 0.766897609205 0.324229868919
5.25 0.717885508482 0.357823548662
5.5 0.639184988978 0.392251724831
5.75 0.533775767195 0.431385527463
6.0 0.410927579162 0.436274879407
6.25 0.243027365237 0.389252050665
6.5 0.106312088453 0.28196014146
6.75 0.0403172382148 0.178123439647
7.0 0.0107143336558 0.0943967769368

==> data/adhoc128/LWP_adhoc128_z1_to_7_runs1000.txt <==
1.0 0.999343711018 0.0207536798486
1.25 0.999343711018 0.0207536798486
1.5 1.0 0.0
1.75 0.997550598369 0.0451040632656
2.0 0.999343711018 0.0207536798486
2.25 0.992143586306 0.0817675712857
2.5 0.992127692061 0.07502363885
2.75 0.974708860836 0.143336402202
3.0 0.967792130023 0.159109422512
3.25 0.943330748361 0.2066367944
3.5 0.920171708411 0.245134170458
3.75 0.882592359717 0.286076075894
4.0 0.820443053614 0.340714039041
4.25 0.757887611719 0.377988449193
4.5 0.682312070129 0.411486956793
4.75 0.589816047026 0.434259735229
5.0 0.492137633644 0.445480512605
5.25 0.394978477142 0.432428583663
5.5 0.285673392773 0.400763694046
5.75 0.222292477878 0.371265888482
6.0 0.153883521815 0.316073477981
6.25 0.0737341491251 0.228447525691
6.5 0.0240342679636 0.130820437805
6.75 0.0072615187479 0.07060672591
7.0 0.00153709176895 0.0319759242791

==> data/adhoc128/clauset_aveR_adhoc128_z1.000_runs500.txt <==
0.0
0.0380554947164
0.0759092802371
0.108034189581
0.135475079783
0.161099922919
0.185534961907
0.209164183855
0.232646142951
0.255625180404
0.278775757634
0.301890461016
0.325326082676
0.348955411641
0.372975918681
0.397220335177
0.422103262675
0.447577662247
0.47350734882
0.500221423582
0.527752549274
0.55599329452
0.584977070548
0.61477990249
0.645552978531
0.677008060308
0.709603467264
0.742628498336
0.775947036887
0.809283477858
0.840711314782
0.867919529824
0.839685260266
0.810352852444
0.78368709858
0.760155387493
0.739349202352
0.721282438918
0.705985221287
0.693464422735
0.683236630897
0.675299682483
0.669618082242
0.665921665683
0.664202007714
0.664160458987
0.665735671185
0.668938291124
0.673460558491
0.67923258962
0.686520625779
0.695109131297
0.704972914765
0.716086406479
0.728354795825
0.741801346385
0.756533077836
0.772551337664
0.789632219076
0.807709903629
0.826656135446
0.846168773269
0.865200763822
0.881994831328
0.876545107696
0.862442238128
0.846064582694
0.830278777255
0.815590730884
0.802541742684
0.791179279972
0.781255547692
0.772861397461
0.76598735479
0.760455293045
0.756376960697
0.753630046326
0.752194480512
0.75193934301
0.752907465038
0.755147461937
0.758549451171
0.763000150697
0.768594633726
0.775255392217
0.783022999746
0.791927813604
0.802064947639
0.813349700518
0.825692730222
0.839235130483
0.853964335814
0.869726921689
0.886298414418
0.902793676324
0.916550774074
0.906226397495
0.889652337527
0.872128783745
0.855659691803
0.840494950239
0.826744302167
0.81457972053
0.803897613684
0.794699562635
0.787030106162
0.780711402191
0.77569136937
0.772021109257
0.769586497287
0.768379925608
0.768459643918
0.769738771443
0.772276021299
0.776018878981
0.7809958153
0.78722988405
0.79489780216
0.803977050856
0.814577254979
0.826845766648
0.840940439183
0.857248387192
0.875983342442
0.897366643012
0.921736411696
0.949897909206
1.0

==> data/adhoc128/clauset_aveR_adhoc128_z2.000_runs500.txt <==
0.0
0.0383760835197
0.0754939109446
0.106531408245
0.132364689954
0.156563874129
0.17889883148
0.200709543122
0.222307927756
0.243718147401
0.264927048025
0.286087348947
0.307094526266
0.328306294756
0.349885277041
0.371731410808
0.393662300532
0.416026104771
0.438712325514
0.461774302215
0.485760832542
0.510178171459
0.535114956621
0.56034113879
0.586179046643
0.612585446358
0.639815372798
0.667326065227
0.695019315411
0.722417728022
0.748635562588
0.772330847087
0.757019048403
0.738452924488
0.720821920903
0.704363373789
0.689361454268
0.676176097957
0.664772336403
0.655274955857
0.647671893583
0.641764681083
0.637376610946
0.634490166426
0.6331496152
0.633186717149
0.634600739064
0.637156964495
0.640881383778
0.645770764712
0.651715846112
0.658705814684
0.666654702686
0.67549920237
0.685292075628
0.696115272857
0.707893634117
0.720387709183
0.733733848996
0.747960754874
0.762744481472
0.778128416165
0.793660250991
0.808447446882
0.813727753601
0.811869922422
0.805843976182
0.79828672049
0.789717256226
0.781715232228
0.774471607639
0.768087068003
0.762624626127
0.758189225775
0.754751710604
0.752229567238
0.750672547415
0.750115391842
0.750465071575
0.751625334674
0.753690009964
0.756697249317
0.760515571528
0.765087381394
0.770535857331
0.77679197
0.783946196753
0.791983512947
0.800795443938
0.810418102808
0.820827978933
0.8319281225
0.843826786552
0.856253790134
0.868665138864
0.87993513727
0.881347867026
0.87570889998
0.867571229233
0.858446914927
0.849635949102
0.841363996107
0.833990451924
0.827380558775
0.821626451497
0.816601664719
0.812467930165
0.809166526168
0.806684923757
0.804991649651
0.804223139571
0.804234832807
0.80506308339
0.806753573048
0.80918975757
0.812546464838
0.816958271484
0.822411957316
0.828988835655
0.836794219744
0.845872468921
0.856487534464
0.86905332284
0.883599012758
0.900652224555
0.920746492607
0.945232756867
1.0

==> data/adhoc128/clauset_aveR_adhoc128_z3.000_runs500.txt <==
0.0
0.0385863720068
0.0746466863054
0.102955767154
0.126969666116
0.148975552684
0.17008514831
0.190273124404
0.209756188472
0.229072495328
0.248194693254
0.267333487306
0.286379551347
0.305553873071
0.324640484597
0.343828096503
0.363294569658
0.38285233097
0.402709809591
0.423000997484
0.443435374547
0.464063526546
0.485037547868
0.506594175965
0.528399159153
0.550454309563
0.572588557676
0.59465447773
0.616716186303
0.638228810001
0.658840897452
0.676932130777
0.670236378109
0.659033232801
0.647466920546
0.636539795744
0.626706579683
0.61788857859
0.610460254049
0.604214480503
0.59926488304
0.595577062764
0.593117021995
0.591719922777
0.591521193901
0.592355078826
0.594199772868
0.597082026106
0.600985087483
0.605813649302
0.611318201801
0.617728977894
0.624825361169
0.632743870984
0.641311031695
0.650771403662
0.660889595928
0.671655642174
0.68297248989
0.694911682323
0.707348188585
0.720094984412
0.733046376845
0.745513433009
0.753212028783
0.755656709855
0.75494675052
0.752105036853
0.748173846007
0.744061778155
0.740166174571
0.736755744355
0.733874519369
0.731591291175
0.730097036794
0.729252047832
0.729124477569
0.729748616809
0.731144475264
0.73317617579
0.735952622742
0.739270467179
0.743339628117
0.748004480672
0.753294426758
0.759302834506
0.76595800632
0.773178768832
0.78099296992
0.789426685547
0.798504288445
0.808163510732
0.818356662385
0.828783607861
0.839156807918
0.848908935693
0.853764680186
0.853783984761
0.851213474992
0.847271278306
0.842894105779
0.83867171816
0.834686423489
0.831294222269
0.828290444249
0.825789246223
0.823864548598
0.822550045251
0.821784544733
0.821551132692
0.821818888228
0.822752269827
0.824279197533
0.826440726139
0.829235846392
0.83280244036
0.837108924953
0.842073368267
0.847899400808
0.854648059829
0.862466072019
0.871583582054
0.882179346334
0.894260886582
0.908153484217
0.924571663672
0.945462204609
1.0

==> data/adhoc128/clauset_aveR_adhoc128_z4.000_runs500.txt <==
0.0
0.0389569034911
0.0737539752522
0.100130622424
0.123041674044
0.143446035137
0.162466031399
0.180616981976
0.197873712272
0.214936561096
0.232079333997
0.249017837116
0.265958332349
0.282685338189
0.299216057492
0.316016928315
0.333009907239
0.349963679321
0.367213050171
0.384628029097
0.402079435017
0.419709809831
0.437422452883
0.45519424508
0.473244320803
0.49131945437
0.509570190363
0.527668808978
0.545732308459
0.563093956466
0.57927337693
0.592744798364
0.591923638847
0.586525919277
0.5800700264
0.573796953281
0.568007528125
0.562727632899
0.55833357274
0.554865366202
0.552227079984
0.550572271333
0.549785089118
0.549812160098
0.550625033655
0.552294382511
0.554703466161
0.557747160854
0.561622736731
0.566179472791
0.571441834995
0.577332269894
0.583901531621
0.591057852567
0.598804671914
0.607118322502
0.615903875822
0.625150515978
0.634748924489
0.644789829603
0.655223014993
0.665974964798
0.676685899238
0.687049705964
0.695095314182
0.699673273274
0.701659194411
0.702365280163
0.702153634159
0.701471854264
0.700646895637
0.700174978985
0.699790596476
0.699666645038
0.700081160675
0.700908047542
0.70225173433
0.704092751733
0.706437864158
0.709296437339
0.712683565623
0.71658015464
0.720968031975
0.725878661762
0.731324030494
0.737268943198
0.743734327422
0.750625804855
0.758015358496
0.765869989311
0.774151964077
0.782813232482
0.791839261026
0.801069659964
0.81044347688
0.819473771251
0.826091773973
0.829427921806
0.830296857222
0.830044682049
0.829188056296
0.828167440152
0.827166451349
0.82640124943
0.825919615596
0.825781157624
0.825902685703
0.826479851673
0.827385775683
0.82865676805
0.830389866158
0.832489020306
0.834957351742
0.837922476141
0.84137604024
0.845316012292
0.849837370999
0.854977600852
0.860756293387
0.867338935519
0.874666822753
0.88298244472
0.892201687849
0.902787292761
0.914856332819
0.928825785803
0.946532989715
1.0

==> data/adhoc128/clauset_aveR_adhoc128_z5.000_runs500.txt <==
0.0
0.0390504618137
0.0729468458074
0.0978814520382
0.118197343582
0.136740615291
0.153606391746
0.169727614524
0.185451635593
0.200761398471
0.215891852749
0.230750130928
0.245291763659
0.259923954878
0.274344441441
0.288848130191
0.303561392789
0.318218132506
0.332621509545
0.347158904415
0.361747142769
0.376528580763
0.391356328407
0.406146699349
0.420835015853
0.435653582591
0.45018286457
0.464572637937
0.478516782848
0.491913737222
0.504225336686
0.51418885746
0.516542071178
0.51598758295
0.51427243022
0.511957248257
0.509710472625
0.507741897894
0.506217736632
0.505295528268
0.50481654562
0.504862573725
0.505462610937
0.506641129004
0.508464979763
0.510754280968
0.513728591546
0.517092633928
0.520937375783
0.525222737075
0.530222755516
0.535665632852
0.541606581207
0.547992551377
0.554899279285
0.562043704648
0.56965847629
0.577614511887
0.585887483371
0.594408494109
0.603269727458
0.612263639172
0.62128262621
0.630161557279
0.638179776972
0.644769557713
0.649765595452
0.653759996804
0.65672755931
0.65910522378
0.661115434163
0.66289417262
0.664542334797
0.666321420248
0.668364034791
0.670685018605
0.673189960592
0.676128324456
0.679420783769
0.683072111545
0.687079821827
0.691471788042
0.696280981343
0.701476627205
0.706926715236
0.712719896708
0.71887724109
0.725471090148
0.732481207171
0.739840660306
0.747567766333
0.755556282293
0.763695820036
0.772070447196
0.78053836566
0.788813692794
0.795904241716
0.801669865366
0.805983697254
0.809262220659
0.811922879452
0.813924965623
0.815678190676
0.817326072688
0.819092064762
0.821001636631
0.823034703312
0.825369313085
0.828054456855
0.830940924081
0.834042537025
0.837501421097
0.841274179532
0.845330510913
0.849745000529
0.854466989254
0.859583694315
0.865106739781
0.87111677941
0.877502902523
0.884487710122
0.892222649641
0.900688978854
0.910063039252
0.920450107718
0.932343331822
0.947671561177
1.0

==> data/adhoc128/clauset_aveR_adhoc128_z6.000_runs500.txt <==
0.0
0.0392439237817
0.0717742588848
0.0944286350843
0.113306876655
0.129513733101
0.144364057336
0.158545481822
0.172332492447
0.185292998466
0.197895710723
0.210106030719
0.22246909867
0.234523243853
0.246696556201
0.258946072134
0.270867937719
0.28278963478
0.294696058244
0.306483337398
0.318307878167
0.330034324405
0.341744544373
0.353613332881
0.365334917152
0.376920901927
0.388405984467
0.399592592883
0.410454358862
0.420712107325
0.430031890422
0.438300074914
0.443719781801
0.447378387372
0.449888116559
0.451847261658
0.4535389361
0.455045488444
0.45661285222
0.458288843234
0.460097173631
0.462024548934
0.464286122733
0.466864022292
0.469741952891
0.472880083533
0.476419658934
0.480257673895
0.484410165571
0.488952317222
0.493797661148
0.498920883953
0.504418466267
0.510112580609
0.516076332356
0.522287721715
0.528817941901
0.535703512774
0.542707079017
0.549898361535
0.557293322866
0.564852790484
0.572458096393
0.579941240141
0.587038244761
0.593691789655
0.599824123359
0.605332730466
0.610284898472
0.614896972687
0.619236952214
0.623388107184
0.62736952209
0.631348984183
0.635372039399
0.639367890058
0.643513454972
0.647794432673
0.65226157234
0.656889522324
0.661766105765
0.666858033484
0.672253245394
0.677800163794
0.683529474402
0.689584961141
0.695881272186
0.702434854182
0.709230639572
0.716277772284
0.723490146025
0.730844311306
0.738400525253
0.746082160387
0.75380493226
0.761363107703
0.768511345754
0.775155509659
0.781053165119
0.786546721833
0.791590007702
0.796231041062
0.800496767353
0.804564995353
0.808633917229
0.812653570281
0.816804334442
0.821023756294
0.825318588575
0.829758660629
0.834388598002
0.839190347426
0.844150375042
0.84936462009
0.854699305868
0.860293768358
0.866117162162
0.872163060808
0.878598184525
0.885175995753
0.892156971161
0.899706423924
0.907744379934
0.916235342386
0.925451702971
0.935791132282
0.949313554097
1.0

==> data/adhoc128/clauset_aveR_adhoc128_z7.000_runs500.txt <==
0.0
0.0396552927783
0.0713158892402
0.0935364086703
0.110712380242
0.125663734541
0.139020128767
0.151395922315
0.162955237131
0.174100764315
0.184708312171
0.195005531188
0.204960769247
0.214823406254
0.224547168334
0.23415466585
0.243719434887
0.253177828038
0.262627124414
0.271874734793
0.281111578697
0.290406766403
0.299429078839
0.308514207493
0.317592599309
0.326630918756
0.335418666308
0.344046147063
0.352411776346
0.360348537235
0.367995961038
0.374933202972
0.381259184514
0.386925717646
0.392061505952
0.396830110372
0.401316815675
0.405619463854
0.409772811968
0.413877265493
0.417887160668
0.421891158811
0.425939665682
0.429999445119
0.434154184737
0.438502394575
0.442820416686
0.447309042381
0.451924672521
0.456654483378
0.461590475437
0.466755653981
0.472095634789
0.477566578706
0.483157280167
0.48888009226
0.494771761465
0.500794769141
0.506931749561
0.513213499333
0.519463996615
0.525874466133
0.532298991078
0.538723615356
0.545093622432
0.551388679358
0.557564005838
0.563602648414
0.569492246952
0.575284034602
0.581033818631
0.586820073114
0.592476251397
0.598064668975
0.603681776999
0.609245144538
0.614838423391
0.62047924249
0.626113545003
0.631812265826
0.637635771387
0.643499785315
0.649471449966
0.655531989572
0.661831127727
0.668294806352
0.674863340434
0.681491280962
0.688244021066
0.695106859195
0.702082062497
0.709169207431
0.716401099328
0.723730268739
0.731098430074
0.738465154321
0.745720061133
0.752783605332
0.75970305476
0.766439336186
0.772918199642
0.77922660893
0.785265058551
0.791230614258
0.797210545991
0.80309188466
0.809029047178
0.814988665676
0.820947511004
0.826982101743
0.832974175854
0.839078066583
0.845332093137
0.851596957304
0.858107292822
0.864690195883
0.871373802847
0.878138142497
0.88511426704
0.892202148453
0.899445220466
0.90686551657
0.914417778533
0.922217802046
0.930346287148
0.939253120344
0.951018350795
1.0

==> data/adhoc128/fakedCNM_z1.0to7.0_runs500.txt <==
1.0 0.995836640175 0.0419410966945
1.25 0.98556890113 0.0916026406678
1.5 0.992888080671 0.0443651588626
1.75 0.99145727184 0.0457306449139
2.0 0.984854264309 0.0832481282445
2.25 0.981224996791 0.0841592795842
2.5 0.981918110633 0.0759534265217
2.75 0.985691993869 0.0492925451817
3.0 0.969819095119 0.109986355399
3.25 0.971717039091 0.0869566867163
3.5 0.960727394162 0.113163880063
3.75 0.940557123784 0.149878978105
4.0 0.949783615189 0.108390193255
4.25 0.933938726913 0.135090721931
4.5 0.912703410255 0.172538983715
4.75 0.903105960357 0.170720740285
5.0 0.868824191756 0.198420806332
5.25 0.851757744338 0.208306032234
5.5 0.827101696548 0.210089870643
5.75 0.794442126778 0.230675242711
6.0 0.763800794924 0.232101518621
6.25 0.715604743899 0.248047163313
6.5 0.664704480281 0.253404298496
6.75 0.612268997481 0.275242488166
7.0 0.54815883547 0.269609657801

==> data/adhoc128/sC_adhoc128_manyP0.75to1.0_z1.0to7.0_I_stdI_runs1000.txt <==
1.0 0.96215418303 0.155916040346
1.25 0.962103132771 0.153832046576
1.5 0.957534241099 0.169783333056
1.75 0.932279219669 0.219907251064
2.0 0.930386520386 0.223453167128
2.25 0.93334058906 0.213203449087
2.5 0.918198151642 0.23694151637
2.75 0.897267537455 0.262599166543
3.0 0.890768635151 0.270601988204
3.25 0.868622682332 0.289067236153
3.5 0.856131850068 0.291213008831
3.75 0.811664499039 0.324068105392
4.0 0.761245190523 0.344539160077
4.25 0.728873145538 0.346177775444
4.5 0.661194360116 0.361412619692
4.75 0.600664188889 0.361609122126
5.0 0.549255776564 0.357361539268
5.25 0.508326576714 0.347572744164
5.5 0.524273857612 0.342287037308
5.75 0.567975813016 0.33963686323
6.0 0.593224838989 0.33605814457
6.25 0.603363547353 0.335131339586
6.5 0.544594618819 0.332592426275
6.75 0.465561002825 0.312288373948
7.0 0.361636966047 0.260341311755

==> data/adhoc128/sC_manyP_adhoc128_z1.0to7.0_varyS_runs1000.txt <==
1.0 0.994214128344 0.0659008881237
1.25 0.994182945997 0.0607289721567
1.5 0.992326795741 0.0714903316434
1.75 0.989467447083 0.0812109488794
2.0 0.984583120145 0.098163074226
2.25 0.978433069918 0.12011673995
2.5 0.974792441949 0.128772122966
2.75 0.971915664478 0.134584451457
3.0 0.964466052143 0.150243116887
3.25 0.943930097623 0.191144239813
3.5 0.94590577576 0.18146363171
3.75 0.913312090384 0.222279162467
4.0 0.891847281872 0.234513352032
4.25 0.834353703822 0.274806496169
4.5 0.810011909937 0.263204944847
4.75 0.749004508498 0.283227374585
5.0 0.698965301529 0.294245424687
5.25 0.678588489681 0.292632060143
5.5 0.685576262447 0.2819822646
5.75 0.714589055635 0.268751042149
6.0 0.744046173892 0.251096178983
6.25 0.766339386478 0.24596857767
6.5 0.755320847702 0.240385997862
6.75 0.649538203714 0.283963975369
7.0 0.495317828726 0.279103919802

==> data/adhoc128/sC_pStrong_p0.75_z_1.000000to7.000000_runs1000.txt <==
1.0 0.0536780062206 0.15702855567
1.25 0.0540345541524 0.157863070984
1.5 0.0672288021066 0.176696548167
1.75 0.0792315562276 0.191862177432
2.0 0.0898736706416 0.204871068769
2.25 0.0892215174031 0.204590653835
2.5 0.0866284219194 0.200146994289
2.75 0.10681128893 0.220549931347
3.0 0.110140851328 0.225928032441
3.25 0.121443506518 0.23500168654
3.5 0.131957437636 0.242131317994
3.75 0.143586034544 0.247726410318
4.0 0.161647349332 0.261783667265
4.25 0.183975084109 0.272868349183
4.5 0.197504227118 0.279127178873
4.75 0.207291717487 0.283498566831
5.0 0.258783553104 0.299942405709
5.25 0.298763785038 0.310017538463
5.5 0.306611351091 0.316980496915
5.75 0.352024534457 0.324764608678
6.0 0.396224915815 0.332709111923
6.25 0.45379159736 0.340258176275
6.5 0.403984536883 0.357318062493
6.75 0.335393445228 0.346979305848
7.0 0.206904299774 0.294545029011

==> data/adhoc128/sC_pStrong_p0.85_z_1.000000to7.000000_runs1000.txt <==
1.0 0.739206713763 0.126544700564
1.25 0.736321036929 0.133645610409
1.5 0.729977513723 0.142768585002
1.75 0.721366455869 0.163906554799
2.0 0.72865563622 0.152209095418
2.25 0.719971439677 0.164516750347
2.5 0.709662656109 0.186773580003
2.75 0.70909269213 0.183071955846
3.0 0.697192642495 0.197610783227
3.25 0.693572391176 0.203531942664
3.5 0.676589112595 0.22030357525
3.75 0.680357379656 0.219021683536
4.0 0.655469723291 0.247744197192
4.25 0.663558278117 0.244108730117
4.5 0.654130352549 0.257209866153
4.75 0.657176505327 0.263448041538
5.0 0.660177648629 0.274535962109
5.25 0.642439503806 0.309076785404
5.5 0.616791907004 0.337274592079
5.75 0.539484719579 0.379186542881
6.0 0.400589037061 0.399762986785
6.25 0.237687141738 0.348237715947
6.5 0.139123675086 0.269485616294
6.75 0.0852539836119 0.19029390114
7.0 0.0657018247574 0.144191985455


==> data/adhoc128/sC_pStrong_p0.8_z_1.000000to7.000000_runs1000.txt <==
1.0 0.511796828476 0.27765896178
1.25 0.494133072241 0.285714506034
1.5 0.490528627792 0.289749083022
1.75 0.489287584603 0.288436355422
2.0 0.478154834417 0.295044691507
2.25 0.480364349082 0.293896437988
2.5 0.476311881562 0.297545066781
2.75 0.467829791857 0.298019490824
3.0 0.462464177329 0.30002526619
3.25 0.485456425786 0.291082178231
3.5 0.460533600515 0.301837125655
3.75 0.48055584316 0.293821634337
4.0 0.481336952633 0.293365993208
4.25 0.497547652759 0.287731647817
4.5 0.501495174066 0.292566130024
4.75 0.496618407678 0.301926800681
5.0 0.520569371756 0.294227189572
5.25 0.544138195428 0.291103072203
5.5 0.55762441471 0.302292979089
5.75 0.538129371146 0.321760662158
6.0 0.54510628178 0.342561265754
6.25 0.446991646119 0.380076025971
6.5 0.305304455177 0.362307639361
6.75 0.189604146497 0.297435755899
7.0 0.101180067059 0.214971132113


==> data/adhoc128/sC_pStrong_p0.95_z_1.000000to7.000000_runs1000.txt <==
1.0 0.88509282056 0.163682951716
1.25 0.884665902629 0.17357584028
1.5 0.87836853401 0.187173472141
1.75 0.876864438495 0.1827568209
2.0 0.874757011289 0.189794967755
2.25 0.859670185831 0.210335651196
2.5 0.843522109547 0.226703469262
2.75 0.843073957381 0.222738981834
3.0 0.830721988045 0.241088112486
3.25 0.812661238882 0.249373743533
3.5 0.805658683648 0.260391281761
3.75 0.799447928874 0.271015189348
4.0 0.755885179741 0.311953556855
4.25 0.766944447767 0.290116101028
4.5 0.733385587731 0.307102851844
4.75 0.669874922698 0.333695933881
5.0 0.585772479042 0.360659014126
5.25 0.469655927304 0.349887242028
5.5 0.351624292415 0.293645873757
5.75 0.250927830096 0.230391004638
6.0 0.197213093072 0.167745888351
6.25 0.182089369848 0.152750784297
6.5 0.15479147885 0.146126779872
6.75 0.125663886001 0.143112832084
7.0 0.107550876807 0.134525079044

==> data/adhoc128/sC_pStrong_p0.9_z_1.000000to7.000000_runs1000.txt <==
1.0 0.801440363877 0.144914808621
1.25 0.80255523115 0.149949126569
1.5 0.795361212614 0.164096786933
1.75 0.792474102165 0.174941597812
2.0 0.7819631702 0.191595723
2.25 0.783744532313 0.191461205309
2.5 0.768532854891 0.208587805805
2.75 0.768745990098 0.207383205282
3.0 0.756997602171 0.219219221206
3.25 0.758326486079 0.217701028445
3.5 0.743149554445 0.240818218587
3.75 0.728167933172 0.256630507093
4.0 0.731039864596 0.254448273889
4.25 0.708854188834 0.277500389345
4.5 0.717049752609 0.276284044491
4.75 0.727183036035 0.278926827263
5.0 0.703052576834 0.309762971099
5.25 0.656148054426 0.358040115617
5.5 0.523734973686 0.41215816838
5.75 0.363256283276 0.407185841233
6.0 0.227627260922 0.343240719356
6.25 0.128527384819 0.245842117339
6.5 0.0735017458718 0.15719342176
6.75 0.0796853768257 0.147372741372
7.0 0.0778422555223 0.139766053779

==> data/adhoc128/sC_pStrong_p1.0_z_1.000000to7.000000_runs1000.txt <==
1.0 0.938926015039 0.194815741396
1.25 0.917830307695 0.220240931923
1.5 0.907118904093 0.234232856176
1.75 0.899848631406 0.252559316609
2.0 0.876299065734 0.28122079856
2.25 0.872507328467 0.281995524723
2.5 0.851645912289 0.301498551647
2.75 0.80728183071 0.338962355112
3.0 0.82079167629 0.332380258765
3.25 0.779857317854 0.355267013552
3.5 0.744671610594 0.369119222733
3.75 0.711232805962 0.377181857567
4.0 0.665900520144 0.390974878394
4.25 0.599937463426 0.403471250857
4.5 0.508766442272 0.412842026371
4.75 0.43045688941 0.401872201922
5.0 0.298986591941 0.362592927047
5.25 0.183497137345 0.282686992889
5.5 0.123296096981 0.207898561806
5.75 0.0791334839462 0.145356549858
6.0 0.0539027202334 0.107648072523
6.25 0.0491121712154 0.0959923513353
6.5 0.041951277882 0.0861659708073
6.75 0.0404458250145 0.0824642100956
7.0 0.0385389092766 0.0796254637517


==> data/adhoc128/sC_trailingParabola_adhoc128_z_1.0to7.0_runs1000.txt <==
1.0 0.935646553507 0.143677073399
1.25 0.9275337264 0.162583544027
1.5 0.915129880003 0.175733693837
1.75 0.901494554179 0.194467354315
2.0 0.896360184672 0.201723559489
2.25 0.886261937004 0.212878798737
2.5 0.867378415542 0.233003664171
2.75 0.866584251794 0.230812139396
3.0 0.847789986766 0.253609467878
3.25 0.836865928352 0.257168473429
3.5 0.835864451019 0.254708876947
3.75 0.824781753319 0.262436167062
4.0 0.804773108413 0.28086965183
4.25 0.772603805597 0.298300820443
4.5 0.773947443026 0.284119406759
4.75 0.735674308684 0.305682817225
5.0 0.718629048489 0.301341915992
5.25 0.663594883342 0.324950801581
5.5 0.629837320117 0.337069981498
5.75 0.562476679811 0.357463751634
6.0 0.452236792928 0.368505664226
6.25 0.310119397327 0.341927630872
6.5 0.190654723882 0.275482411157
6.75 0.109535789009 0.200921647691
7.0 0.0643779198831 0.144676829228

==> data/adhoc128/simpClauset_Mout_adHoc128_runs500_z1.txt <==
1 16.034
2 25.4
3 35.95
4 46.098
5 55.626
6 64.09
7 72.016
8 79.412
9 85.778
10 91.246
11 96.032
12 99.95
13 103.458
14 106.322
15 108.514
16 110.032
17 110.928
18 111.268
19 110.966
20 109.756
21 107.958
22 105.036
23 101.218
24 96.584
25 90.744
26 84.826
27 78.67
28 70.948
29 62.604
30 53.274
31 43.458
32 33.764
33 44.068
34 51.608
35 62.12
36 71.194
37 81.174
38 88.998
39 95.264
40 103.09
41 108.972
42 113.766
43 117.626
44 121.402
45 124.938
46 127.502
47 128.602
48 129.722
49 130.21
50 129.702
51 128.206
52 126.05
53 122.892
54 120.166
55 116.202
56 111.21
57 104.456
58 97.214
59 90.462
60 82.448
61 74.794
62 65.484
63 56.552
64 46.17
65 44.994
66 55.32
67 65.79
68 74.768
69 83.874
70 92.01
71 97.528
72 103.984
73 110.206
74 115.542
75 118.728
76 122.408
77 125.114
78 127.286
79 129.448
80 130.368
81 129.778
82 128.482
83 126.262
84 123.262
85 120.214
86 117.152
87 112.386
88 106.12
89 100.266
90 93.484
91 84.534
92 75.552
93 65.156
94 55.392
95 45.9
96 35.52
97 42.77
98 50.266
99 57.346
100 66.444
101 74.214
102 81.444
103 86.948
104 92.222
105 97.532
106 101.036
107 105.08
108 108.088
109 110.584
110 111.806
111 111.302
112 110.488
113 108.444
114 106.17
115 102.674
116 99.674
117 95.444
118 92.17
119 86.4
120 78.69
121 70.972
122 63.424
123 54.246
124 44.742
125 34.794
126 23.052
127 11.504
128 0.0

==> data/adhoc128/simpClauset_Mout_adHoc128_runs500_z2.txt <==
1 15.964
2 25.452
3 35.386
4 45.088
5 54.258
6 62.398
7 70.112
8 77.686
9 84.596
10 91.338
11 97.14
12 102.296
13 106.824
14 110.564
15 113.55
16 115.958
17 117.728
18 118.72
19 119.256
20 118.91
21 117.86
22 116.022
23 113.372
24 110.43
25 107.072
26 102.384
27 96.872
28 91.102
29 85.082
30 78.634
31 71.826
32 65.494
33 74.62
34 84.912
35 93.126
36 101.83
37 110.526
38 118.788
39 125.11
40 131.988
41 137.554
42 142.618
43 147.29
44 150.8
45 154.0
46 156.898
47 158.606
48 160.03
49 160.96
50 161.21
51 160.476
52 158.992
53 156.532
54 153.966
55 150.716
56 146.718
57 141.984
58 136.35
59 130.302
60 124.966
61 116.346
62 110.172
63 101.852
64 91.568
65 95.55
66 104.028
67 111.208
68 118.952
69 125.94
70 131.506
71 138.368
72 143.858
73 149.082
74 154.11
75 157.688
76 160.906
77 162.958
78 164.96
79 165.484
80 165.034
81 164.294
82 163.774
83 161.99
84 159.494
85 156.534
86 153.284
87 148.986
88 144.682
89 138.846
90 133.524
91 126.954
92 119.522
93 111.74
94 102.668
95 92.626
96 82.598
97 75.008
98 80.45
99 83.622
100 89.388
101 95.186
102 100.706
103 104.94
104 107.976
105 111.262
106 114.282
107 115.754
108 116.222
109 115.642
110 115.106
111 113.598
112 111.884
113 109.606
114 106.606
115 102.832
116 98.308
117 93.248
118 86.982
119 79.442
120 74.192
121 68.442
122 60.78
123 53.292
124 43.464
125 32.992
126 22.976
127 11.504
128 0.0

==> data/adhoc128/simpClauset_Mout_adHoc128_runs500_z3.txt <==
1 16.232
2 25.364
3 36.462
4 46.582
5 56.566
6 65.82
7 74.424
8 82.422
9 90.082
10 96.692
11 102.566
12 107.872
13 112.828
14 117.082
15 120.838
16 123.628
17 126.098
18 127.968
19 129.154
20 129.946
21 130.224
22 130.346
23 129.788
24 128.654
25 127.012
26 124.574
27 121.622
28 117.834
29 113.938
30 109.802
31 104.636
32 99.76
33 103.458
34 109.772
35 117.746
36 125.45
37 131.73
38 140.214
39 145.592
40 152.766
41 158.514
42 163.728
43 168.842
44 173.642
45 178.432
46 182.832
47 186.066
48 189.438
49 191.566
50 192.908
51 192.998
52 193.554
53 192.97
54 191.844
55 189.58
56 186.286
57 182.334
58 178.832
59 174.954
60 170.4
61 165.74
62 159.834
63 153.13
64 146.338
65 139.462
66 138.37
67 143.684
68 150.462
69 156.326
70 160.722
71 165.982
72 172.026
73 176.11
74 180.2
75 183.744
76 186.294
77 188.714
78 189.394
79 189.274
80 188.2
81 187.048
82 186.094
83 183.808
84 181.906
85 179.034
86 176.456
87 172.356
88 168.518
89 162.604
90 156.324
91 150.076
92 142.782
93 133.67
94 123.796
95 112.826
96 103.554
97 102.474
98 103.742
99 108.334
100 110.882
101 114.974
102 117.056
103 119.628
104 121.886
105 122.798
106 123.882
107 124.196
108 124.228
109 123.462
110 122.014
111 120.516
112 118.576
113 116.056
114 113.08
115 109.108
116 104.772
117 100.184
118 94.318
119 87.632
120 79.934
121 71.844
122 63.066
123 53.558
124 43.676
125 33.238
126 21.722
127 9.81
128 0.0

==> data/adhoc128/simpClauset_Mout_adHoc128_runs500_z4.txt <==
1 16.25
2 25.562
3 36.902
4 47.192
5 56.992
6 66.252
7 75.178
8 83.356
9 91.46
10 99.048
11 105.832
12 112.148
13 118.19
14 123.194
15 127.794
16 131.978
17 135.67
18 138.926
19 141.61
20 143.904
21 145.52
22 146.508
23 146.952
24 146.902
25 146.328
26 145.198
27 143.792
28 141.962
29 139.718
30 137.2
31 134.952
32 132.704
33 137.166
34 143.244
35 149.726
36 156.282
37 162.838
38 168.922
39 175.54
40 182.008
41 188.332
42 194.728
43 199.636
44 204.812
45 208.832
46 212.282
47 216.962
48 219.21
49 221.428
50 222.982
51 224.11
52 224.902
53 224.57
54 224.71
55 224.17
56 222.776
57 220.828
58 217.708
59 214.194
60 210.718
61 206.936
62 201.754
63 197.012
64 192.584
65 191.126
66 189.95
67 191.172
68 193.062
69 195.462
70 198.556
71 200.932
72 203.718
73 205.478
74 207.79
75 209.724
76 210.244
77 210.636
78 210.37
79 209.164
80 208.188
81 206.112
82 203.848
83 201.422
84 198.464
85 194.836
86 190.686
87 185.97
88 180.192
89 174.012
90 168.968
91 162.788
92 156.006
93 148.662
94 141.55
95 134.122
96 125.216
97 123.636
98 126.844
99 129.64
100 130.682
101 132.218
102 133.022
103 134.96
104 137.422
105 139.004
106 139.766
107 139.73
108 138.528
109 136.566
110 133.616
111 129.952
112 126.222
113 122.462
114 118.484
115 113.652
116 108.446
117 103.532
118 94.132
119 86.268
120 78.272
121 71.164
122 64.196
123 53.658
124 46.418
125 36.762
126 26.23
127 14.07
128 0.0

==> data/adhoc128/simpClauset_Mout_adHoc128_runs500_z5.txt <==
1 15.894
2 24.804
3 36.24
4 46.608
5 56.294
6 65.974
7 74.952
8 83.912
9 92.584
10 100.46
11 107.886
12 114.794
13 121.346
14 126.946
15 132.604
16 137.298
17 141.95
18 146.014
19 149.17
20 152.164
21 154.708
22 156.744
23 158.694
24 160.296
25 161.264
26 161.868
27 162.262
28 162.442
29 162.22
30 162.526
31 162.214
32 163.506
33 167.274
34 172.686
35 177.462
36 183.5
37 188.642
38 194.354
39 200.988
40 205.946
41 210.54
42 216.724
43 220.614
44 224.812
45 229.654
46 232.922
47 235.72
48 237.83
49 240.044
50 241.342
51 242.496
52 243.194
53 243.564
54 244.014
55 243.816
56 242.976
57 241.476
58 240.02
59 238.086
60 236.074
61 233.55
62 230.128
63 226.794
64 224.386
65 223.546
66 222.578
67 222.144
68 221.632
69 222.978
70 224.54
71 226.144
72 227.72
73 229.776
74 231.012
75 233.0
76 234.082
77 234.482
78 234.954
79 234.798
80 234.602
81 233.108
82 232.062
83 230.49
84 228.882
85 227.722
86 225.534
87 222.566
88 218.936
89 214.406
90 210.516
91 205.772
92 199.4
93 193.264
94 187.05
95 180.578
96 174.248
97 166.394
98 160.372
99 156.274
100 151.688
101 151.252
102 150.292
103 149.888
104 149.0
105 147.728
106 145.818
107 143.472
108 141.562
109 139.11
110 135.68
111 132.086
112 128.464
113 124.558
114 119.858
115 114.994
116 109.502
117 103.498
118 97.624
119 90.488
120 82.24
121 73.622
122 64.098
123 54.132
124 45.162
125 33.838
126 23.002
127 11.16
128 0.0

==> data/adhoc128/simpClauset_Mout_adHoc128_runs500_z6.txt <==
1 16.202
2 25.612
3 37.274
4 48.196
5 58.764
6 68.758
7 78.22
8 87.236
9 95.906
10 103.894
11 111.656
12 119.06
13 125.976
14 133.346
15 139.4
16 145.26
17 150.814
18 155.936
19 160.804
20 165.512
21 169.844
22 173.88
23 177.198
24 180.156
25 182.876
26 184.82
27 187.312
28 189.44
29 191.064
30 192.59
31 194.916
32 197.364
33 201.496
34 206.412
35 210.828
36 215.428
37 220.28
38 224.052
39 228.102
40 232.724
41 237.364
42 241.342
43 244.734
44 248.502
45 251.894
46 254.866
47 257.242
48 259.56
49 261.1
50 262.79
51 263.862
52 265.308
53 266.548
54 266.934
55 267.044
56 267.006
57 265.98
58 265.116
59 263.87
60 262.776
61 261.078
62 258.928
63 256.43
64 253.916
65 252.28
66 251.386
67 250.106
68 250.118
69 250.414
70 251.54
71 253.03
72 254.302
73 255.118
74 256.364
75 257.342
76 258.178
77 258.472
78 258.288
79 258.782
80 258.084
81 257.498
82 256.76
83 255.548
84 254.538
85 253.584
86 251.582
87 249.382
88 247.406
89 244.376
90 239.888
91 235.516
92 230.774
93 225.912
94 221.088
95 215.424
96 209.688
97 203.284
98 197.05
99 192.254
100 186.874
101 182.1
102 179.328
103 176.272
104 173.29
105 170.898
106 168.414
107 164.486
108 159.812
109 154.87
110 150.938
111 146.876
112 141.954
113 136.362
114 130.122
115 123.328
116 117.264
117 109.548
118 101.684
119 93.702
120 85.24
121 75.328
122 66.41
123 56.602
124 47.258
125 35.754
126 23.964
127 12.496
128 0.0

==> data/adhoc128/simpClauset_Mout_adHoc128_runs500_z7.txt <==
1 15.976
2 24.784
3 35.882
4 46.216
5 55.84
6 65.686
7 75.126
8 84.36
9 93.676
10 102.48
11 111.068
12 119.558
13 126.91
14 133.968
15 141.596
16 149.088
17 156.11
18 162.846
19 168.928
20 175.446
21 181.7
22 186.972
23 191.916
24 196.202
25 200.268
26 204.332
27 208.56
28 212.386
29 216.344
30 220.324
31 223.796
32 227.336
33 231.442
34 235.692
35 240.022
36 244.82
37 249.218
38 253.778
39 257.974
40 262.082
41 267.042
42 271.134
43 274.806
44 279.206
45 283.398
46 286.6
47 290.258
48 293.466
49 296.804
50 299.558
51 302.46
52 303.992
53 305.856
54 307.918
55 309.332
56 310.664
57 311.602
58 312.446
59 313.326
60 313.512
61 314.038
62 314.196
63 313.94
64 313.14
65 311.662
66 310.476
67 309.366
68 308.514
69 307.6
70 306.52
71 305.414
72 304.444
73 303.702
74 302.706
75 301.596
76 300.608
77 299.672
78 298.724
79 297.538
80 296.014
81 294.232
82 292.194
83 289.994
84 287.72
85 285.164
86 282.288
87 278.78
88 275.106
89 271.368
90 267.064
91 262.542
92 257.724
93 252.764
94 247.334
95 242.324
96 236.946
97 230.958
98 224.942
99 218.414
100 212.298
101 206.63
102 201.512
103 195.696
104 189.816
105 184.064
106 179.034
107 172.92
108 167.146
109 161.634
110 155.682
111 149.66
112 143.358
113 136.63
114 129.672
115 122.764
116 115.42
117 108.476
118 100.236
119 91.76
120 83.04
121 73.306
122 63.306
123 52.566
124 42.01
125 30.132
126 19.612
127 9.852
128 0.0

==> data/adhoc128/simpClauset_aveBorderEdges_adHoc128_runs500_z5.txt <==
1 15.894
2 24.804
3 36.24
4 46.608
5 56.294
6 65.974
7 74.952
8 83.912
9 92.584
10 100.46
11 107.886
12 114.794
13 121.346
14 126.946
15 132.604
16 137.298
17 141.95
18 146.014
19 149.17
20 152.164
21 154.708
22 156.744
23 158.694
24 160.296
25 161.264
26 161.868
27 162.262
28 162.442
29 162.22
30 162.526
31 162.214
32 163.506
33 167.274
34 172.686
35 177.462
36 183.5
37 188.642
38 194.354
39 200.988
40 205.946
41 210.54
42 216.724
43 220.614
44 224.812
45 229.654
46 232.922
47 235.72
48 237.83
49 240.044
50 241.342


==> data/amazon/amazon_sC_Mout_tiesFalse_n700_s0716703440.txt <==
0 5
1 9
2 10
3 12
4 12
5 12
6 12
7 13
8 13
9 15
10 16
11 17
12 19
13 19
14 19
15 18
16 16
17 18
18 19
19 23
20 23
21 22
22 22
23 24
24 26
25 26
26 25
27 26
28 27
29 29
30 31
31 32
32 33
33 34
34 39
35 40
36 36
37 31
38 33
39 35
40 38
41 39
42 41
43 40
44 39
45 39
46 39
47 34
48 35
49 38
50 39
51 41
52 43
53 44
54 45
55 47
56 48
57 47
58 47
59 46
60 42
61 42
62 40
63 42
64 44
65 44
66 41
67 42
68 44
69 45
70 45
71 46
72 48
73 52
74 55
75 54
76 53
77 55
78 57
79 60
80 63
81 64
82 64
83 66
84 67
85 68
86 68
87 66
88 65
89 67
90 64
91 65
92 65
93 63
94 63
95 62
96 62
97 64
98 66
99 68
100 69
101 68
102 71
103 68
104 68
105 70
106 72
107 74
108 76
109 78
110 78
111 79
112 83
113 83
114 84
115 83
116 84
117 83
118 84
119 85
120 85
121 84
122 82
123 79
124 78
125 79
126 81
127 81
128 78
129 76
130 78
131 75
132 77
133 78
134 79
135 81
136 80
137 80
138 80
139 80
140 81
141 81
142 81
143 78
144 75
145 75
146 74
147 75
148 77
149 78
150 78
151 81
152 83
153 82
154 84
155 85
156 86
157 85
158 84
159 81
160 77
161 73
162 74
163 76
164 76
165 73
166 72
167 73
168 75
169 75
170 75
171 75
172 74
173 75
174 77
175 79
176 82
177 85
178 88
179 89
180 88
181 89
182 90
183 93
184 93
185 96
186 98
187 100
188 101
189 102
190 103
191 103
192 105
193 110
194 110
195 111
196 113
197 113
198 113
199 114
200 113
201 113
202 116
203 117
204 117
205 115
206 115
207 118
208 115
209 116
210 116
211 116
212 119
213 118
214 118
215 121
216 123
217 126
218 126
219 127
220 129
221 131
222 129
223 130
224 134
225 133
226 134
227 133
228 135
229 135
230 137
231 138
232 142
233 143
234 144
235 145
236 146
237 147
238 147
239 149
240 150
241 152
242 153
243 154
244 156
245 153
246 155
247 158
248 157
249 157
250 158
251 160
252 163
253 165
254 167
255 168
256 168
257 169
258 170
259 172
260 170
261 170
262 170
263 172
264 173
265 172
266 172
267 173
268 174
269 175
270 175
271 176
272 178
273 179
274 180
275 182
276 184
277 185
278 186
279 186
280 185
281 185
282 184
283 184
284 185
285 186
286 187
287 187
288 189
289 188
290 189
291 189
292 188
293 187
294 185
295 182
296 180
297 178
298 177
299 177
300 180
301 182
302 182
303 184
304 186
305 186
306 188
307 190
308 192
309 196
310 195
311 192
312 191
313 192
314 194
315 195
316 200
317 197
318 194
319 195
320 197
321 200
322 201
323 202
324 203
325 201
326 202
327 203
328 205
329 208
330 210
331 212
332 214
333 215
334 216
335 219
336 221
337 220
338 220
339 222
340 225
341 228
342 228
343 225
344 225
345 224
346 223
347 225
348 227
349 226
350 226
351 223
352 222
353 223
354 223
355 222
356 222
357 225
358 223
359 220
360 221
361 221
362 221
363 220
364 221
365 224
366 225
367 228
368 226
369 222
370 222
371 227
372 229
373 231
374 233
375 233
376 233
377 229
378 226
379 224
380 222
381 222
382 227
383 223
384 222
385 220
386 221
387 222
388 221
389 221
390 217
391 218
392 218
393 217
394 220
395 218
396 217
397 216
398 219
399 218
400 219
401 222
402 222
403 223
404 224
405 224
406 224
407 226
408 225
409 224
410 227
411 225
412 226
413 227
414 230
415 231
416 232
417 232
418 232
419 229
420 226
421 228
422 229
423 227
424 226
425 226
426 221
427 220
428 222
429 223
430 224
431 221
432 222
433 224
434 225
435 226
436 228
437 228
438 229
439 229
440 232
441 233
442 232
443 231
444 232
445 233
446 234
447 235
448 233
449 232
450 233
451 238
452 240
453 239
454 241
455 243
456 242
457 242
458 242
459 243
460 244
461 245
462 245
463 250
464 247
465 242
466 243
467 245
468 247
469 248
470 246
471 242
472 244
473 247
474 247
475 248
476 247
477 247
478 248
479 251
480 249
481 250
482 251
483 256
484 255
485 255
486 257
487 257
488 254
489 254
490 254
491 255
492 257
493 260
494 262
495 262
496 261
497 260
498 258
499 258
500 257
501 256
502 257
503 260
504 259
505 260
506 262
507 263
508 265
509 267
510 266
511 267
512 268
513 268
514 267
515 269
516 271
517 272
518 274
519 276
520 277
521 276
522 276
523 274
524 275
525 277
526 277
527 278
528 278
529 278
530 279
531 281
532 282
533 283
534 285
535 286
536 287
537 287
538 284
539 285
540 286
541 288
542 287
543 288
544 290
545 291
546 293
547 292
548 294
549 292
550 292
551 293
552 293
553 295
554 294
555 293
556 294
557 293
558 290
559 287
560 288
561 288
562 283
563 284
564 287
565 290
566 288
567 287
568 287
569 287
570 286
571 287
572 290
573 291
574 290
575 294
576 295
577 294
578 296
579 299
580 297
581 297
582 299
583 302
584 303
585 307
586 309
587 310
588 310
589 312
590 312
591 312
592 314
593 314
594 315
595 316
596 316
597 315
598 315
599 313
600 313
601 313
602 314
603 312
604 309
605 309
606 311
607 312
608 313
609 315
610 317
611 319
612 317
613 319
614 316
615 318
616 321
617 323
618 325
619 327
620 329
621 330
622 327
623 324
624 324
625 325
626 327
627 327
628 326
629 327
630 330
631 327
632 328
633 328
634 329
635 330
636 331
637 333
638 332
639 331
640 332
641 331
642 330
643 332
644 331
645 332
646 334
647 332
648 335
649 337
650 334
651 335
652 334
653 334
654 335
655 336
656 337
657 338
658 340
659 341
660 340
661 343
662 346
663 343
664 343
665 344
666 345
667 343
668 343
669 341
670 340
671 340
672 344
673 341
674 340
675 340
676 341
677 341
678 340
679 340
680 340
681 338
682 339
683 340
684 338
685 337
686 338
687 339
688 340
689 341
690 340
691 341
692 343
693 344
694 345
695 345
696 342
697 342
698 344
699 345


==> data/amazon/amazon_sC_Mout_tiesFalse_n700_sB000MR9D5E.txt <==
0 4
1 6
2 8
3 10
4 10
5 7
6 3
7 3
8 5
9 7
10 10
11 10
12 11
13 11
14 11
15 9
16 6
17 6
18 7
19 6
20 6
21 7
22 8
23 7
24 5
25 7
26 10
27 12
28 14
29 16
30 18
31 19
32 18
33 18
34 20
35 19
36 19
37 21
38 24
39 26
40 28
41 27
42 25
43 25
44 25
45 20
46 19
47 20
48 21
49 20
50 17
51 17
52 16
53 16
54 15
55 14
56 14
57 14
58 15
59 17
60 18
61 20
62 21
63 24
64 25
65 25
66 24
67 22
68 22
69 22
70 22
71 22
72 23
73 23
74 25
75 27
76 28
77 26
78 24
79 20
80 22
81 23
82 24
83 25
84 26
85 28
86 30
87 29
88 27
89 28
90 30
91 31
92 31
93 32
94 32
95 30
96 29
97 31
98 33
99 33
100 31
101 31
102 29
103 28
104 29
105 31
106 32
107 33
108 34
109 36
110 34
111 36
112 40
113 42
114 42
115 42
116 42
117 43
118 44
119 47
120 49
121 49
122 48
123 45
124 43
125 45
126 47
127 49
128 47
129 44
130 46
131 46
132 47
133 50
134 51
135 52
136 53
137 51
138 49
139 49
140 51
141 52
142 51
143 51
144 51
145 53
146 53
147 53
148 54
149 55
150 56
151 54
152 52
153 51
154 50
155 50
156 48
157 48
158 47
159 47
160 48
161 48
162 46
163 48
164 50
165 50
166 52
167 52
168 54
169 52
170 53
171 52
172 52
173 54
174 52
175 54
176 51
177 53
178 54
179 53
180 55
181 57
182 56
183 53
184 55
185 57
186 59
187 61
188 63
189 64
190 65
191 63
192 61
193 59
194 59
195 61
196 63
197 63
198 64
199 66
200 66
201 66
202 63
203 62
204 64
205 65
206 67
207 67
208 67
209 66
210 67
211 65
212 64
213 64
214 64
215 65
216 65
217 64
218 65
219 67
220 68
221 69
222 70
223 71
224 69
225 69
226 70
227 72
228 68
229 68
230 69
231 71
232 71
233 73
234 75
235 73
236 70
237 70
238 72
239 75
240 77
241 77
242 75
243 73
244 73
245 72
246 70
247 72
248 74
249 75
250 77
251 78
252 79
253 80
254 78
255 77
256 79
257 82
258 82
259 84
260 84
261 83
262 83
263 84
264 84
265 85
266 86
267 88
268 86
269 86
270 86
271 87
272 89
273 90
274 90
275 88
276 89
277 90
278 91
279 91
280 89
281 87
282 87
283 89
284 90
285 91
286 92
287 92
288 89
289 85
290 87
291 88
292 88
293 90
294 89
295 90
296 92
297 93
298 93
299 93
300 96
301 96
302 97
303 95
304 95
305 97
306 98
307 97
308 97
309 95
310 93
311 92
312 94
313 92
314 92
315 88
316 88
317 89
318 87
319 89
320 91
321 91
322 89
323 87
324 86
325 87
326 88
327 87
328 86
329 87
330 90
331 87
332 87
333 88
334 89
335 90
336 90
337 92
338 88
339 88
340 87
341 87
342 87
343 88
344 88
345 88
346 91
347 89
348 89
349 90
350 90
351 89
352 90
353 91
354 89
355 88
356 88
357 87
358 88
359 89
360 89
361 89
362 89
363 88
364 89
365 90
366 88
367 87
368 90
369 88
370 85
371 84
372 86
373 88
374 89
375 90
376 91
377 91
378 89
379 87
380 87
381 88
382 90
383 91
384 92
385 90
386 89
387 91
388 94
389 93
390 92
391 92
392 92
393 95
394 96
395 96
396 97
397 97
398 97
399 97
400 96
401 96
402 96
403 98
404 99
405 99
406 98
407 96
408 98
409 98
410 99
411 100
412 101
413 99
414 98
415 99
416 100
417 100
418 100
419 101
420 101
421 101
422 101
423 102
424 102
425 102
426 103
427 105
428 105
429 106
430 107
431 108
432 108
433 108
434 106
435 105
436 105
437 105
438 106
439 107
440 108
441 106
442 106
443 106
444 107
445 108
446 109
447 110
448 111
449 112
450 111
451 112
452 113
453 113
454 115
455 116
456 119
457 119
458 116
459 116
460 115
461 118
462 119
463 117
464 114
465 117
466 117
467 118
468 117
469 115
470 112
471 113
472 112
473 115
474 115
475 117
476 118
477 119
478 119
479 120
480 121
481 121
482 123
483 123
484 124
485 124
486 123
487 121
488 121
489 119
490 119
491 119
492 119
493 118
494 116
495 118
496 114
497 116
498 117
499 119
500 120
501 121
502 123
503 123
504 125
505 126
506 125
507 123
508 118
509 118
510 117
511 115
512 117
513 119
514 121
515 121
516 121
517 121
518 123
519 123
520 119
521 121
522 121
523 122
524 121
525 122
526 120
527 120
528 118
529 120
530 119
531 117
532 116
533 114
534 116
535 112
536 114
537 115
538 116
539 116
540 114
541 115
542 115
543 115
544 115
545 113
546 112
547 113
548 111
549 110
550 112
551 114
552 116
553 117
554 118
555 119
556 120
557 121
558 121
559 121
560 123
561 119
562 120
563 120
564 123
565 121
566 123
567 125
568 128
569 129
570 131
571 131
572 131
573 131
574 132
575 133
576 131
577 131
578 132
579 134
580 136
581 137
582 139
583 137
584 136
585 136
586 137
587 138
588 139
589 138
590 140
591 140
592 140
593 141
594 143
595 141
596 137
597 139
598 141
599 141
600 142
601 144
602 145
603 146
604 147
605 149
606 151
607 152
608 153
609 153
610 153
611 153
612 154
613 155
614 155
615 156
616 157
617 155
618 157
619 159
620 161
621 163
622 165
623 167
624 169
625 167
626 168
627 170
628 173
629 174
630 176
631 177
632 177
633 175
634 171
635 170
636 171
637 170
638 172
639 173
640 172
641 171
642 171
643 173
644 169
645 172
646 172
647 174
648 177
649 178
650 177
651 177
652 179
653 178
654 177
655 176
656 172
657 172
658 172
659 173
660 172
661 173
662 175
663 175
664 173
665 172
666 174
667 174
668 175
669 177
670 176
671 174
672 172
673 171
674 172
675 172
676 169
677 169
678 170
679 171
680 172
681 173
682 175
683 176
684 175
685 173
686 173
687 173
688 174
689 176
690 178
691 176
692 174
693 175
694 173
695 173
696 172
697 173
698 174
699 173


==> data/amazon/sC_M_out_periodicLattice_500x500.txt <==
4
6
8
8
10
10
12
12
12
14
14
14
16
16
16
16
18
18
18
18
20
20
20
20
22
22
22
22
24
24
24
24
24
24
24
26
26
26
26
26
26
26
28
28
28
28
28
28
28
30
30
30
30
30
30
30
32
32
32
32
32
32
32
34
34
34
34
34
34
34
34
34
36
36
36
36
36
36
36
36
36
38
38
38
38
38
38
38
38
38
40
40
40
40
40
40
40
40
40
42
42
42
42
42
42
42
42
42
42
42
44
44
44
44
44
44
44
44
44
44
46
46
46
46
46
46
46
46
46
46
46
46
48
48
48
48
48
48
48
48
48
48
48
48
50
50
50
50
50
50
50
50
50
50
50
50
52
52
52
52
52
52
52
52
52
52
52
52
52
54
54
54
54
54
54
54
54
54
54
54
54
54
56
56
56
56
56
56
56
56
56
56
56
56
56
56
58
58
58
58
58
58
58
58
58
58
58
58
58
58
60
60
60
60
60
60
60
60
60
60
60
60
60
60
62
62
62
62
62
62
62
62
62
62
62
62
62
62
64
64
64
64
64
64
64
64
64
64
64
64
64
64
66
66
66
66
66
66
66
66
66
66
66
66
66
66
68
68
68
68
68
68
68
68
68
68
68
68
68
68
70
70
70
70
70
70
70
70
70
70
70
70
70
70
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
72
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
74
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
76
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
78
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
80
82
82
82
82
82
82
82
82
82
82
82
82
82
82
82
82
82
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
84
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
86
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
88
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
90
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
92
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
94
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
96
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
98
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
100
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
102
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
104
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
106
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
108
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
110
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
112
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
114
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
116
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
118
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
120
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
122
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
124
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
126
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
128
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
130
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
132
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
134
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
136
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
138
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
140
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
142
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
144
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
146
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
148
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
150
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
152
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
154
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
156
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
158
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
160
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
162
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
164
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
166
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
168
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
170
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
172
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
174
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
176
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
178
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
180
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
182
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
184
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
186
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
188
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
190
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
192
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
194
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
196
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
198
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
202
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
206
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
210
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
212
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
214
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
216
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
218
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
220
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
222
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
224
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
228
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
230
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
232
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
234
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
236
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
238
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
240
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
242
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
244
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
246
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
248
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
250
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
252
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
254
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
256
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
258
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
260
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
262
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
264
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
266
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
268
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
270
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
272
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
274
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
276
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
278
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
280
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
282
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
284
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
286
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
288
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
290
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
292
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
294
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
296
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
298
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
300
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
302
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
304
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
306
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
308
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
310
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
312
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
314
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
316
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
318
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
320
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
322
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
324
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
326
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
328
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
330
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
332
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
334
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
336
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
338
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
342
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
344
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
346
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
348
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
350
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
352
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
354
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
356
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
358
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
360
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
362
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
364
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
366
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
368
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
370
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
372
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
374
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
376
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
378
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
380
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
382
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
384
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
386
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
388
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
390
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
392
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
394
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
396
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
398
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
400
402
402
402
402
402
402
402
402
402


==> data/rewire/Clauset_rewire_BA_n512_m8_manyP0.75_1.0_runs500_startHub.txt <==
1300 0.800487632331 0.344823464278
1250 0.770510484686 0.368077433254
1200 0.746010573022 0.378829876892
1150 0.712051565802 0.392735660511
1100 0.699561399399 0.398015334221
1050 0.678199057151 0.400994723232
1000 0.578092122604 0.415483169195
950 0.544545706626 0.402269346577
900 0.422514792524 0.372206281212
850 0.319730333301 0.288182333598
800 0.272133077378 0.179286404079
750 0.229808686933 0.0947126924794
700 0.214930865607 0.0750403285595
650 0.198331580757 0.0707366587413
600 0.177278250446 0.0796396623853
550 0.146151876916 0.0781306470863

==> data/rewire/Clauset_rewire_BA_n512_m8_manyP0.75_1.0_runs500_startLeaf.txt <==
1300 0.92671562783 0.219897805008
1250 0.880225045208 0.279604568687
1200 0.813134103546 0.341511324271
1150 0.769807285954 0.368566784254
1100 0.705473027418 0.391647366256
1050 0.641479878014 0.406951463928
1000 0.504058472737 0.40653171933
950 0.369348833062 0.358819980573
900 0.298700580856 0.300119948053
850 0.270682141329 0.235903437203
800 0.229311142731 0.151954457166
750 0.19793544334 0.102081320489
700 0.177331268789 0.101618392052
650 0.142886747666 0.0943161472592
600 0.121255835757 0.0873211068783
550 0.0750060897673 0.0705269458901

==> data/rewire/Clauset_rewire_BA_n512_m8_manyP0.75_1.0_runs500_startRandom.txt <==
1300 0.950548428332 0.167138047769
1250 0.930252905717 0.211119131794
1200 0.901656187837 0.248368627187
1150 0.864359302836 0.290758743998
1100 0.76618374288 0.364490645665
1050 0.71370881095 0.382974385476
1000 0.598549000171 0.410469823382
950 0.422826164074 0.386447431424
900 0.315523721399 0.310705712425
850 0.267636476801 0.240475818102
800 0.23121808701 0.153047255448
750 0.212551482413 0.0989208024797
700 0.185303266632 0.0991042856719
650 0.155703789217 0.0916315050514
600 0.121310226894 0.0895090936812
550 0.0884707126513 0.0741198829161

==> data/rewire/Clauset_rewire_BA_n512_m8_trailingLine_runs500_startHub.txt <==
1300 0.807632735202 0.329092160383
1250 0.771530883697 0.352755369856
1200 0.748773240709 0.362610822587
1150 0.765441688357 0.349427175379
1100 0.758385460784 0.353389275791
1050 0.760300673739 0.351273091648
1000 0.751316490373 0.35108134252
950 0.75829916187 0.324315895154
900 0.709783115747 0.329232596893
850 0.700411561356 0.309253893244
800 0.566960953736 0.342399200537
750 0.293499851022 0.351989738751
700 0.085683780915 0.224295816142
650 0.00778929460693 0.0708363794432
600 0.0 0.0
550 0.0 0.0

==> data/rewire/Clauset_rewire_BA_n512_m8_trailingLine_runs500_startLeaf.txt <==
1300 0.754356362768 0.385631780426
1250 0.711756285413 0.406870047057
1200 0.642117236116 0.42588283909
1150 0.597269171406 0.436469976565
1100 0.528033118082 0.441863571471
1050 0.46424157148 0.435001332397
1000 0.458033879436 0.436678273104
950 0.388405931778 0.414214701276
900 0.343030991842 0.395740807218
850 0.285047575267 0.360245869999
800 0.208910897373 0.314639144719
750 0.119793290758 0.236403791952
700 0.0557856966786 0.146766152694
650 0.0219846505097 0.0712405034622
600 0.0119634515575 0.0347593960949
550 0.0103729759728 0.0194218277781

==> data/rewire/Clauset_rewire_BA_n512_m8_trailingLine_runs500_startRandom.txt <==
1300 0.852898212696 0.306032581531
1250 0.83412008282 0.324147654983
1200 0.783139193522 0.365797517744
1150 0.730721227489 0.39459178866
1100 0.709303625504 0.400507584903
1050 0.625280069206 0.427295599308
1000 0.565070871872 0.431641016601
950 0.535205785873 0.429010115569
900 0.42452673449 0.416684424121
850 0.416258311589 0.398783971451
800 0.320955174284 0.366289801953
750 0.185654421752 0.297368678386
700 0.08452965259 0.195598853533
650 0.0317533728183 0.100471802728
600 0.0141107734259 0.0239377833877
550 0.0118600926637 0.020024047104

==> data/rewire/LWP_rewire_BA_n512_m8_runs500_startHub.txt <==
1300 0.915272743982 0.246834850805
1250 0.849054812822 0.3047701947
1200 0.69915317561 0.385955629
1150 0.507956445062 0.408360451753
1100 0.386537811993 0.396803561255
1050 0.244093349765 0.344044807781
1000 0.104626584974 0.234018872815
950 0.030222966624 0.121361203164
900 0.0102486567777 0.0786964543997
850 0.00228835819753 0.0366215888352
800 0.0 0.0
750 0.00122687363699 0.0274337285212
700 0.0 0.0
650 0.0 0.0
600 0.0 0.0
550 0.0 0.0

==> data/rewire/LWP_rewire_BA_n512_m8_runs500_startLeaf.txt <==
1300 0.858174491831 0.334564012065
1250 0.837109980589 0.349983378449
1200 0.764977618192 0.392104382655
1150 0.756487533283 0.399097709707
1100 0.716949781781 0.415396016553
1050 0.604823903472 0.442019431736
1000 0.611523223548 0.433435783332
950 0.546697841654 0.422948562013
900 0.451957878114 0.413362103081
850 0.396823050143 0.397534031008
800 0.259249959949 0.346121071457
750 0.122813563398 0.257021032807
700 0.0228949908062 0.0979797867432
650 0.00816823668125 0.0211974704178
600 0.00617404841858 0.0152000786675
550 0.00433340657876 0.0124907280291

==> data/rewire/LWP_rewire_BA_n512_m8_runs500_startRandom.txt <==
1300 0.950123907134 0.205799667675
1250 0.962269790265 0.177379443936
1200 0.932378371459 0.23393132817
1150 0.922632868216 0.241905681423
1100 0.916762766207 0.244458395456
1050 0.865536370864 0.285847416994
1000 0.800944775085 0.326169812652
950 0.768882481842 0.312671451431
900 0.686099275687 0.335540135533
850 0.551479651835 0.368225275586
800 0.356693849935 0.358366828112
750 0.149799944967 0.273236517053
700 0.0405323301872 0.14435487168
650 0.00653472214345 0.034891453065
600 0.00388504430291 0.0158700568081
550 0.0036613039843 0.0153288778866

==> data/rewire/clauset_aveR_rewire512_nrw1000_runs500.txt <==
0.0
0.0505307532186
0.0759401920905
0.0916397680686
0.102919300405
0.111553201529
0.119076324291
0.125752858846
0.131534546173
0.136743369349
0.141609653402
0.146213858477
0.15086123983
0.155042373706
0.159366524139
0.163406597789
0.167360319432
0.171201024103
0.174986251421
0.178794830779
0.182406834343
0.185835344001
0.189369783144
0.192882153709
0.196295523734
0.199667712389
0.203200724785
0.206687641012
0.210168274118
0.213617016853
0.216966263089
0.220369434931
0.223756275158
0.227254994412
0.230762792807
0.234357688
0.237887350056
0.241526431206
0.245338247073
0.249073807652
0.252873293691
0.256741434962
0.26066594727
0.264573644385
0.268554523052
0.272609529033
0.276591038796
0.28069738194
0.284873604513
0.289035694171
0.29319834119
0.297505688556
0.301825073333
0.306229794511
0.310642039256
0.315045359065
0.3195065145
0.323993436201
0.328467343225
0.333021073972
0.337584213884
0.342128683607
0.346731158373
0.351370842458
0.356047036389
0.360703907578
0.365421479267
0.370074922087
0.374732751233
0.379443813275
0.384144729694
0.388863153345
0.393587223727
0.398244443777
0.403015534401
0.407663575616
0.412310403766
0.416947667194
0.42152294136
0.426115189646
0.430673921363
0.435260772044
0.4397829397
0.444295664886
0.448769691162
0.453181555182
0.457616572563
0.461987053916
0.466372878139
0.470771578226
0.475124067182
0.479439652675
0.483688432008
0.487881145391
0.492032136844
0.496180778888
0.500284638246
0.504351193727
0.508411770149
0.51247176543
0.516430613044
0.520403032238
0.524344890516
0.528215616225
0.532091296484
0.535932422132
0.539732578338
0.543495614275
0.547241127648
0.550936185707
0.554581127724
0.558192812339
0.561751322958
0.565219668635
0.568625012065
0.57199675737
0.57526869812
0.578507900919
0.581616343858
0.584688130682
0.587715419321
0.590593597875
0.59339629117
0.596001888219
0.598450459971
0.600785184986
0.60285428176
0.604612113543
0.605869028969
0.606622985258
0.606984318991
0.607024562028
0.606820838717
0.60639027955
0.605800272968
0.605106613823
0.604307276096
0.603438230791
0.602464939851
0.601489503126
0.600440924204
0.599333389064
0.598209143213
0.597079708623
0.595897998208
0.59474612176
0.593544849463
0.592356055246
0.591172241815
0.589984313302
0.58881102209
0.587587933775
0.586370384963
0.585165576277
0.583952892681
0.582806598716
0.581621851119
0.580517718982
0.579395949954
0.578287436339
0.577209869421
0.57614425879
0.575117457991
0.574089386974
0.573099754802
0.572117023816
0.571169822379
0.570236606934
0.569328890339
0.568488286553
0.567654966054
0.566844824437
0.56605884049
0.565299914682
0.564579648137
0.563865201339
0.563191087194
0.562540283852
0.561933319275
0.561345904842
0.560801933458
0.560306173627
0.559831862859
0.55939592761
0.558999761137
0.558646060259
0.558339144822
0.558087198054
0.557883985347
0.557730081012
0.557634761747
0.557610875376
0.557664774248
0.557768862643
0.557928452742
0.558115882217
0.558369973526
0.558700143726
0.559104817858
0.559579756229
0.560128307642
0.560745745675
0.561413038421
0.562141332665
0.562958088057
0.563853516491
0.564810320296
0.565844546308
0.566985812261
0.568203351552
0.569455812675
0.570784816874
0.57215086653
0.573579024251
0.575054245283
0.576600646827
0.578224087887
0.579901425125
0.581624180556
0.583390613696
0.58523106563
0.58709799419
0.589006686432
0.590945366727
0.592922907857
0.594938022578
0.596991117993
0.599027856171
0.601100841751
0.603196552057
0.605306660339
0.60744744238
0.609610872746
0.611791887375
0.613992582339
0.616212724756
0.618421943661
0.62068384583
0.622933762907
0.625182425621
0.627427791048
0.629659236452
0.631910291921
0.634145036479
0.636369343211
0.638611045316
0.640829692102
0.643058494664
0.645253757991
0.647430293163
0.649624119977
0.651819219994
0.653991356093
0.656148451779
0.658303375572
0.660444565202
0.662542858048
0.664610633038
0.666676366516
0.668716916058
0.670736190193
0.672725064223
0.674658835859
0.676549181597
0.6783619651
0.680120211448
0.681817455627
0.683461577531
0.685007539558
0.686448071717
0.68778069646
0.689037263116
0.690178422262
0.691191168993
0.692147661777
0.693013121742
0.693773853169
0.69443122452
0.695021867733
0.695551655749
0.696000539613
0.69636275261
0.696675386403
0.696925168176
0.697090112934
0.697216342612
0.697301976026
0.697347780735
0.697368388645
0.697342442513
0.697304431152
0.697219866999
0.697128917522
0.697007636072
0.696902655387
0.696763647404
0.696634865058
0.696510120144
0.696389067083
0.696283335585
0.696200255596
0.696103505444
0.696032996816
0.695976646952
0.69593908405
0.695938837968
0.695976864425
0.696037950656
0.696140953191
0.696298935399
0.696492755051
0.696727272963
0.696999819123
0.697321526707
0.697719140519
0.698151102061
0.698634098505
0.699170300009
0.699759291601
0.700392921267
0.701092313701
0.701842946933
0.702651829454
0.703484948613
0.704381369526
0.705328482604
0.706345928315
0.707422013909
0.708521505455
0.709687515848
0.710906120245
0.712166082448
0.713458037944
0.714806081189
0.716213059314
0.717638660482
0.719105569918
0.720606228693
0.722168290926
0.72375041314
0.72536424428
0.727008216537
0.728679082694
0.730362597827
0.732073564964
0.733795014986
0.73555351043
0.737331074562
0.739121988735
0.74092466713
0.742757585126
0.744586033867
0.746424722708
0.748280948412
0.750133807453
0.751989504351
0.753840791828
0.755697500888
0.757572498624
0.759457917565
0.761341462267
0.763216103819
0.765089534835
0.766965615068
0.768845959402
0.770741420805
0.772617236502
0.774498333515
0.776377478766
0.778262423557
0.780128393975
0.781999855043
0.783862489736
0.785725419573
0.787580113128
0.789434806797
0.791262903935
0.793092006882
0.794909796252
0.79672395524
0.798540646179
0.800336214082
0.8021015027
0.803854181385
0.805566960108
0.807268114966
0.808949660144
0.810563569145
0.81214417327
0.813678617403
0.815134330554
0.816525556789
0.81782014404
0.819046761169
0.820158999696
0.821155113577
0.82204327067
0.822805836544
0.823459087358
0.824036928209
0.824517847428
0.824926477572
0.82525642713
0.825528321264
0.825749348748
0.825910737954
0.826011679573
0.826094742544
0.826110998847
0.826101414366
0.82604016131
0.825982754633
0.825924336981
0.825837468635
0.825756600164
0.825679323223
0.82559699344
0.825525350156
0.825484536182
0.825445938636
0.825433754289
0.825452457186
0.825511670167
0.82560901343
0.825732813662
0.825898267679
0.826097852495
0.826344319589
0.826616022291
0.826930471184
0.827270234402
0.827640162492
0.828060102833
0.82852417836
0.829027422202
0.829576666561
0.830190806927
0.830840942709
0.831518466164
0.832248997175
0.833029807304
0.833868044762
0.834760166039
0.835675264277
0.8366463315
0.837670096785
0.838734358611
0.839826136383
0.84098100171
0.842177839674
0.843414759341
0.844682439895
0.846009260185
0.847368997821
0.84877256679
0.850205532473
0.851667622679
0.853188258206
0.854732051462
0.856338327199
0.857951283003
0.859590477028
0.861278737583
0.863013275267
0.864806574083
0.866619653533
0.868435916259
0.870261677245
0.872118712091
0.873996050352
0.875898354623
0.877836860854
0.879806015277
0.881777736904
0.883807248589
0.885850634753
0.88795414348
0.890064754594
0.892167699013
0.894315869581
0.896482979628
0.898671768403
0.900896111361
0.903150793322
0.905424187166
0.907744515011
0.910083873513
0.912440270609
0.914817647215
0.917225819246
0.919635814785
0.922101731227
0.924596364865
0.927105276653
0.929653886777
0.932245375571
0.934843077745
0.937471589296
0.940154854645
0.942881503397
0.945634197919
0.948420123033
0.951266796554
0.954205784878
0.957236130887
0.960359911857
0.963580618053
0.966952325256
0.970580987957
0.974644895219
0.979589597405
1.0

==> data/rewire/clauset_aveR_rewire512_nrw1100_runs500.txt <==
0.0
0.0508382672603
0.0762401854743
0.0931094136259
0.104955348662
0.114516038837
0.122854809303
0.130318428154
0.136896725172
0.142640047253
0.148204776046
0.153413757388
0.158460900779
0.163601405341
0.168436851708
0.172987243169
0.177296145883
0.181560016032
0.185830605031
0.190041280541
0.194046753424
0.197975239927
0.201856372404
0.205771942865
0.209687055389
0.213626094194
0.217536307872
0.221520531568
0.225441051029
0.229278266294
0.233209541327
0.237203066458
0.241181625281
0.245227340891
0.249277790637
0.253288712293
0.257506282404
0.261672613074
0.265852691001
0.270124169525
0.27444068921
0.278764784477
0.283156255351
0.287718470468
0.292279575155
0.296846748073
0.301512230012
0.306213115936
0.310942618511
0.31580278118
0.320679370921
0.325639433025
0.330639915033
0.335675155432
0.340757498581
0.34588109836
0.351042988093
0.356185400623
0.361342059835
0.36656689656
0.371818805674
0.377133198516
0.382465671378
0.387775682373
0.393083898726
0.398426005685
0.403813089427
0.4091321214
0.414426740131
0.419744214059
0.425083448265
0.430426559646
0.435805939441
0.441192159357
0.446495270201
0.451787250458
0.45708345313
0.462322688154
0.467566934136
0.4727997559
0.477981281165
0.483135614892
0.488300187298
0.493432247939
0.498551904033
0.503654181839
0.508720356906
0.513774605753
0.518752043953
0.523704769496
0.528624928326
0.53350472976
0.538326847946
0.543124568891
0.547911734712
0.552651192665
0.557331709037
0.562048522329
0.566753496665
0.571456592034
0.576101914805
0.580726477116
0.585313940418
0.589852577933
0.594344089799
0.598782778711
0.603193468575
0.607561659438
0.611903523217
0.61619506565
0.620437989654
0.624642326143
0.628783549091
0.632916299465
0.636946551219
0.640945955048
0.644859143423
0.648706973345
0.652497912719
0.65615281023
0.659759690845
0.663267297396
0.66667678418
0.66988116308
0.672950925168
0.675732806973
0.678250582002
0.680200494643
0.680686704783
0.680358754557
0.679502897133
0.678311765485
0.676892568605
0.67531709442
0.673621610751
0.67184123498
0.669990989551
0.66805428563
0.666105800346
0.664122270336
0.662103950514
0.66008988963
0.658124436861
0.656093540189
0.654059322464
0.652040755177
0.650019179761
0.648026062601
0.646093555989
0.644153430681
0.642238741915
0.640357837506
0.638500009808
0.636656748144
0.634841290881
0.633075563958
0.631338238784
0.629628511174
0.627964524049
0.626315914161
0.624731181057
0.623186044589
0.621665959238
0.62016229971
0.618698548151
0.617215468488
0.615793682651
0.614396008655
0.613063261849
0.611760558189
0.610507243013
0.609277649211
0.608082639984
0.606932627781
0.605862927013
0.604824659523
0.603820131507
0.602861094578
0.601924838856
0.601072177745
0.600253695256
0.599474687257
0.598746031184
0.598073377793
0.597481663563
0.596949715501
0.596479124491
0.596028948226
0.595695917029
0.595405099772
0.59516845471
0.594993562312
0.594895195796
0.594885096181
0.594943407634
0.595090115694
0.59532457842
0.595642752641
0.596041821343
0.596544386688
0.597145303902
0.597826376003
0.598600940761
0.59948302674
0.600434588669
0.601494312847
0.602632542395
0.603838116404
0.60512054875
0.606509901627
0.607983333812
0.609527733427
0.611130406605
0.612848078442
0.61459433412
0.616413270606
0.618302752003
0.620227129257
0.622240388765
0.624299455593
0.626396389397
0.628565537396
0.630782574451
0.633026806606
0.635309310486
0.637646312508
0.639987276614
0.642379957214
0.644794582563
0.647202909003
0.649635800628
0.652112996328
0.654579243965
0.657057888129
0.659550555189
0.66205833294
0.664552810584
0.667036735499
0.669549631785
0.672073532738
0.674581890083
0.67710184814
0.679593981146
0.682103618511
0.684619926707
0.687112848606
0.689611215656
0.692105991903
0.694558111862
0.69699162325
0.699412020536
0.701830778668
0.704235256345
0.706627404743
0.708999775218
0.711321620458
0.71363549467
0.715880109893
0.718089301562
0.72022119314
0.722249276063
0.724229839237
0.726132365211
0.727912921943
0.729553537768
0.731093520644
0.732474008951
0.733692711733
0.734798257906
0.735749406155
0.736594122071
0.737253633669
0.737783890342
0.738172918259
0.738407125079
0.738552756593
0.738571954378
0.738497649598
0.738358545121
0.738128092261
0.737825699882
0.737443931797
0.736990770318
0.736499538693
0.735932609822
0.735334789374
0.73469285877
0.733999776797
0.733274650465
0.73257293436
0.731850243879
0.731093845763
0.730343318145
0.729573116882
0.728811937093
0.728022917788
0.727264215481
0.726499357399
0.725762036235
0.725034066698
0.7243419193
0.723675718479
0.723013039532
0.722389128244
0.721798883219
0.721243857087
0.7207189773
0.720225103001
0.71977215387
0.719376316063
0.719017266937
0.71870870785
0.718477477106
0.718292614771
0.718178280447
0.718097424099
0.718083825363
0.718121108838
0.718226399235
0.718400594358
0.71864791811
0.71897880727
0.719372013382
0.719816346463
0.720359420604
0.7209618766
0.721623929562
0.722363333087
0.72317727399
0.724061373541
0.725002280259
0.72602696616
0.727104094868
0.728262427756
0.729483188311
0.730779133341
0.732136146151
0.733556322066
0.73503841378
0.736552460234
0.738110109188
0.739731140884
0.741398688346
0.743103821425
0.744838528949
0.746620723309
0.74844923633
0.750298645982
0.752176526306
0.754087020148
0.756025494724
0.757989873723
0.75997832873
0.761972916887
0.763988279875
0.766022389049
0.768057913705
0.770106395453
0.772173248262
0.774240384509
0.776313871468
0.778403647568
0.780497140265
0.782615706828
0.784706502467
0.786798933633
0.788905456815
0.790994975409
0.793097389668
0.795199576287
0.797290101605
0.799381823003
0.801479691729
0.803561917914
0.805624212728
0.807683628377
0.809743682062
0.81179690529
0.813829723626
0.815824179963
0.817811362397
0.819786851123
0.821720123254
0.823651942335
0.82554364664
0.827391109971
0.829184376725
0.830914359403
0.832546408631
0.83403773125
0.835395476647
0.83660061854
0.837679630343
0.83861353602
0.8393911321
0.840015670036
0.840499613083
0.840887920708
0.841147883497
0.841252485503
0.841230175559
0.841092197737
0.840864175018
0.84052956684
0.840145458025
0.839707452235
0.839206859055
0.838629062775
0.838041870426
0.837389865433
0.836707700655
0.836029029736
0.835308234832
0.834598997366
0.833879806791
0.833185804661
0.832480598102
0.831784459355
0.831122538048
0.830488857998
0.829878041059
0.82929524761
0.828725481101
0.828190669001
0.827674406232
0.827215589738
0.826804845828
0.826428238562
0.826088474008
0.825812874499
0.825564985529
0.825347438513
0.825179686177
0.82506492896
0.825012437258
0.824994924903
0.82504292629
0.825120061553
0.825264410978
0.825479104997
0.825758046315
0.826090858949
0.826489219187
0.826948305393
0.827459666563
0.828014506806
0.828648511617
0.829342451445
0.83008918527
0.830918147222
0.831794857018
0.832749646914
0.833768582633
0.834818902163
0.835962028879
0.837182480827
0.838451520096
0.839766711427
0.841143491685
0.842580860238
0.844069090623
0.845607364284
0.847211535887
0.848845817822
0.850533175412
0.852282125874
0.85406510648
0.855884679924
0.857750586295
0.859691125979
0.861670459057
0.863689182337
0.865771713034
0.867890075611
0.870049380226
0.872282333017
0.874543855431
0.876844473987
0.879179742949
0.881569903544
0.884014917133
0.886460931074
0.888958667703
0.891491290028
0.894059500366
0.896668260028
0.899334153429
0.90205426417
0.904826018071
0.907618761056
0.910449487362
0.913318828371
0.916231257854
0.91915388426
0.92211763794
0.92514184874
0.928169845807
0.931288023899
0.934433984579
0.937648378438
0.940907215712
0.944253083587
0.947608026818
0.951026667381
0.954523382602
0.958207204315
0.961981812839
0.96590281844
0.970042059885
0.974482573971
0.980067666538
1.0

==> data/rewire/clauset_aveR_rewire512_nrw1200_runs500.txt <==
0.0
0.0497822302068
0.0759604915946
0.0936628511057
0.106761673765
0.116754003378
0.125685820292
0.133290607092
0.140273439716
0.146477910214
0.152600979036
0.158373420138
0.163796256851
0.169211659599
0.174585750347
0.179488489093
0.184277733845
0.188843628491
0.193327461471
0.197740130856
0.202219366078
0.206781701652
0.211160722971
0.215653918081
0.219921606092
0.224252150868
0.228672531091
0.233002415338
0.237357094171
0.241743797821
0.246159771723
0.250573887181
0.255115733248
0.259644395885
0.264285481894
0.269059774494
0.273899242677
0.278737696309
0.283586333264
0.288548497715
0.293516854601
0.298598782105
0.303740655879
0.308969079422
0.314242101856
0.319598573735
0.324977489536
0.330476725926
0.336094474027
0.341723183613
0.347376398697
0.353051622385
0.358846007124
0.364689976785
0.3705644788
0.376474144667
0.382447290586
0.388454270739
0.394461162627
0.400417373961
0.406444221944
0.412474262942
0.418515371888
0.424543074002
0.430581640934
0.436568032563
0.442555264215
0.44854559562
0.454550521468
0.460558963109
0.466521860143
0.472540879424
0.478503125812
0.484478275809
0.490451692652
0.496332896488
0.502167889338
0.508000234894
0.513833889636
0.519655525106
0.525429989946
0.531207009739
0.536892520414
0.542544952373
0.548187372852
0.553840701862
0.559428822154
0.565005872304
0.57053582376
0.576094548374
0.581622564962
0.587117369311
0.592574844334
0.598000187638
0.603388183072
0.608728921693
0.614057747855
0.619377243178
0.624646039263
0.629895441526
0.63513265162
0.640336920183
0.64545151947
0.650564476019
0.655602481398
0.660659793521
0.665693021269
0.670653000938
0.675628975835
0.680553424487
0.685425226961
0.690261750138
0.695067757978
0.699865093087
0.704509256651
0.709175223393
0.713731542596
0.718174944264
0.722591316403
0.726906655327
0.73117269667
0.735331742437
0.73939025739
0.743280234284
0.746986907117
0.750422503368
0.753480423434
0.755789685729
0.754815439478
0.752824803854
0.750488219454
0.747882125474
0.745118861566
0.742197271882
0.739184542648
0.736161671448
0.733132171249
0.730019805033
0.726924414016
0.723870548028
0.720837747226
0.717824610927
0.714856555499
0.711897323256
0.708949480263
0.70609107936
0.703263342508
0.700481124696
0.69771147977
0.694964904249
0.692304894449
0.689713903357
0.687157858462
0.684608875831
0.682120561312
0.679693811617
0.677293363035
0.674940278848
0.672662342231
0.670450509993
0.668230800157
0.666058715303
0.663951656296
0.661903343841
0.659921928123
0.657959573685
0.656050256202
0.654200043016
0.652402154472
0.650651139491
0.648923693068
0.647278870121
0.645679860113
0.644147024362
0.642636751898
0.641224848307
0.639820890511
0.63850350517
0.637234207496
0.635995872561
0.634821392926
0.633701179144
0.632636372414
0.631666986274
0.630713146553
0.629815233338
0.62898063065
0.628246698277
0.627573619072
0.627013447842
0.626523500511
0.626124990466
0.625815912431
0.625610625163
0.625465431557
0.625466595506
0.625571079659
0.625758540162
0.626056817972
0.626440259041
0.62695629797
0.627564767388
0.628299789578
0.629148641204
0.630136643469
0.631254108521
0.6324891961
0.633789273931
0.635236909433
0.636772367524
0.638442014336
0.640210343049
0.642069585884
0.644017761434
0.646093105767
0.64822378768
0.650425083493
0.652700577273
0.655059181703
0.657470870161
0.659907793339
0.662418114415
0.664976229674
0.667591509318
0.670250334458
0.672952104048
0.675657279714
0.678400868646
0.68116981003
0.683937626036
0.686719446935
0.689543551395
0.692394911772
0.695236445944
0.698094614245
0.700965370572
0.703882490521
0.70679430812
0.709721711074
0.712611479051
0.715555268637
0.718481149448
0.721370522391
0.724289616522
0.727178612908
0.730053149031
0.732901499457
0.735748913066
0.738584861749
0.741404741158
0.744197835846
0.746952928446
0.749685756324
0.75243277171
0.755129459348
0.757792638281
0.760433634542
0.762965351867
0.765416940678
0.767766010851
0.769933244525
0.771919542467
0.773712641454
0.775312582756
0.776733908995
0.777929455968
0.778889356928
0.779640716446
0.780207711841
0.780573710626
0.780772162781
0.78076223851
0.780617904624
0.780306539923
0.779864955466
0.779271582008
0.778586320303
0.777796469197
0.776892712272
0.775927669138
0.774947104331
0.773884457089
0.772770850391
0.771627514199
0.77044701867
0.76922607587
0.767983691365
0.76673395139
0.765451812756
0.7641881592
0.762908530388
0.761600643958
0.760316919122
0.759027296797
0.757784198309
0.756512743383
0.755268250171
0.754054689473
0.752872000419
0.751712874927
0.750536064746
0.7494015142
0.748297668538
0.747246051869
0.746209312959
0.745179801534
0.744216592822
0.743295924443
0.742409822522
0.741570812562
0.740771509777
0.740032640196
0.739299398364
0.73861536402
0.738020850623
0.737499680893
0.737048838801
0.736643372715
0.736296578449
0.736056196184
0.735875828475
0.735786680875
0.73577513842
0.735859790755
0.735992408144
0.736216578083
0.736535764431
0.73692057782
0.737403533486
0.737975761109
0.738639820873
0.739409446401
0.74027849387
0.741240855953
0.742292023068
0.74341823718
0.744638725411
0.745955292774
0.747346559829
0.748830097409
0.75036312959
0.751953845765
0.753632816181
0.755380805517
0.757185159957
0.759069730844
0.761014544153
0.763028477924
0.765074087665
0.767144980965
0.769262297869
0.771407351958
0.773589946342
0.775813148818
0.778066087175
0.780334199768
0.782600889584
0.784897784494
0.787229090155
0.789558653337
0.791875524976
0.794222098172
0.796576200158
0.798947657351
0.801327592332
0.803687697784
0.806066243122
0.808439910088
0.810832526795
0.81319740258
0.815563338328
0.817922809715
0.820267064956
0.82259606373
0.824944009847
0.827277869005
0.829590345494
0.831875152832
0.834150960192
0.836397041274
0.838620552848
0.840793170549
0.842959092841
0.84508661005
0.847151753373
0.849118374446
0.850974507574
0.852661822918
0.854243026762
0.855593250513
0.856744130815
0.857674296288
0.858403287296
0.858910335651
0.859209001378
0.859324688003
0.859256520662
0.859023202202
0.858604084775
0.858058244882
0.857438350367
0.856721910073
0.855912961046
0.855011549439
0.8540206234
0.852928651771
0.8517683894
0.850570973854
0.849351807524
0.848104819561
0.846856758796
0.845614015357
0.8443471676
0.843076034339
0.841809654917
0.840577118465
0.839359634153
0.838129444774
0.836912424483
0.835711919796
0.834540547096
0.833389882875
0.832247631941
0.831140665478
0.8300912575
0.829081530875
0.828071543516
0.827107967919
0.826193150667
0.825299781433
0.824470928305
0.823677597289
0.822937822726
0.822249190822
0.821606464226
0.821038955576
0.820500710536
0.820012824395
0.819575913403
0.819208901362
0.818899044886
0.818682884789
0.8185391966
0.818460309416
0.818460277354
0.81852335389
0.818664736595
0.818867774024
0.81916132642
0.81952618192
0.819971441764
0.820521317472
0.82113983429
0.821852306865
0.822658847829
0.823558975484
0.824553882363
0.82562718868
0.826776529206
0.828008350441
0.829325871638
0.830722652886
0.832204628491
0.83373858999
0.835359071177
0.837050683799
0.838830543198
0.840684104851
0.842636338586
0.84465967456
0.846755805006
0.84890335177
0.851090120399
0.853377963221
0.855718990595
0.858148365033
0.860624823677
0.863205841219
0.86583881878
0.868521296274
0.871261718405
0.874023690215
0.876859979827
0.879730781658
0.882671679255
0.885650121663
0.888666682731
0.891757424139
0.894882620807
0.898062927361
0.901269100566
0.904518601168
0.907818137457
0.911212717307
0.914681060248
0.918160120181
0.921689494826
0.92525875145
0.928894778654
0.932592786687
0.93635334888
0.940168602336
0.944097903278
0.948024461867
0.952076289087
0.956213267602
0.96046202994
0.964948507208
0.969653260129
0.97479505201
0.981228067593
1.0

==> data/rewire/clauset_aveR_rewire512_nrw1300_runs500.txt <==
0.0
0.0510033514834
0.0784635925635
0.0965093415643
0.109585240811
0.119959543137
0.129029286055
0.137249840422
0.144306851735
0.151266942592
0.157800340641
0.163483310861
0.169257316687
0.174731371825
0.180046399444
0.185020374102
0.189960873921
0.194852582203
0.199566746072
0.204212413805
0.208994786711
0.213646920847
0.218352972751
0.223074384301
0.227770451568
0.232626299885
0.23738943249
0.242278538375
0.247228628604
0.252186686353
0.257219290426
0.262297960031
0.267372666151
0.272452958386
0.277692375792
0.282943058094
0.28822940788
0.293682214283
0.299224355245
0.304809895962
0.31054243774
0.316298759477
0.322084050971
0.327967501324
0.333880774192
0.33986775332
0.345986249169
0.352111559951
0.358259331484
0.364558010637
0.370855597758
0.377226099371
0.383736439263
0.390216279297
0.39676074444
0.403384241431
0.410053361545
0.416775984071
0.423510029895
0.430258629939
0.437039492519
0.443771139573
0.450515770491
0.457285235338
0.464072966738
0.470874187998
0.477584018321
0.484312595543
0.491064519927
0.497778349172
0.504454493617
0.511087074597
0.517695378874
0.524301121875
0.530892620034
0.537438405433
0.543973207005
0.55050037544
0.556978472426
0.563377540826
0.569799567601
0.576200374053
0.582591232614
0.588978993645
0.595284662797
0.601544267506
0.607710431351
0.613830476838
0.619971762963
0.626144105554
0.632293865533
0.638393161837
0.644477953773
0.650518861659
0.656548029666
0.662537440899
0.668521238525
0.674469807766
0.680380820986
0.68618265036
0.692011303366
0.697846002233
0.703611658208
0.7093147967
0.714981641962
0.720610343473
0.726214515429
0.731776465282
0.737283395775
0.742789200887
0.748238473521
0.753644436732
0.75902214519
0.764410532649
0.76967932879
0.774903581831
0.780065919709
0.785135790576
0.790097520962
0.79504343721
0.799870617956
0.804586842613
0.809311883237
0.813815668816
0.818135477503
0.822107421695
0.825661760633
0.828199361293
0.82522683171
0.821383240612
0.817147913266
0.812719841184
0.808341438562
0.803969998516
0.799624938996
0.795257745673
0.790990454079
0.786725211596
0.78252718456
0.778388847602
0.774317773812
0.770280666943
0.766339186012
0.762443383704
0.758616655378
0.75485874119
0.751143707564
0.747471380249
0.743921432352
0.740388197531
0.736961528172
0.733552657051
0.730242893054
0.726986260582
0.723814397783
0.720671713231
0.717611924067
0.714623428891
0.711725003813
0.708841910427
0.706043657244
0.703267954918
0.700601144005
0.69802061113
0.69549302401
0.692991836946
0.690578689287
0.688217013174
0.685945392759
0.683763963347
0.681610601625
0.679536305613
0.677513769601
0.675574161498
0.673713846993
0.671915681594
0.670139148382
0.668446901917
0.666824613238
0.66528036651
0.663808134695
0.662402218123
0.661044917458
0.659774199332
0.658571933477
0.657494538489
0.656540187723
0.655651666
0.654832726608
0.654085319467
0.653446682657
0.652936138001
0.652513762537
0.652219812248
0.652057708525
0.651989817939
0.652075617458
0.652291971587
0.652657625505
0.65314366137
0.653793662374
0.65456885704
0.655477557137
0.656541892242
0.657743486653
0.65909762962
0.660644188934
0.662310037313
0.664073153212
0.665964581404
0.66801467145
0.670170658337
0.672436621729
0.674845446629
0.67736698897
0.679968833314
0.682678986212
0.685470745864
0.688351143128
0.691308446471
0.694314187474
0.697375387104
0.700497920018
0.703660195512
0.706864963462
0.710106719302
0.713390282622
0.716691782767
0.720025489329
0.723378465031
0.726749864752
0.730126724672
0.733493581665
0.736889808043
0.740310169934
0.743704071146
0.74710886459
0.750533265287
0.75393197845
0.757315627185
0.760679649876
0.764051016387
0.767435643647
0.770803617724
0.774133900435
0.777448407327
0.78071109619
0.78394357022
0.787150196269
0.790332716216
0.793490401787
0.796606115696
0.799688575934
0.80270476088
0.805699180718
0.808574325963
0.811345577386
0.813930561622
0.816272529488
0.818375997798
0.820135061375
0.821599868734
0.822729325627
0.823552266624
0.824129487305
0.824390374633
0.824372264942
0.824113481613
0.823609156607
0.822865995259
0.821962624998
0.820918432596
0.819733976254
0.818367932443
0.816894376515
0.81532356322
0.813706772282
0.812006558768
0.810259135069
0.808434231946
0.806572933141
0.804682934925
0.802745639027
0.800799507174
0.798860393556
0.796947421404
0.795024339074
0.793133252368
0.791229626245
0.789339212945
0.78745328588
0.785601040348
0.783764212415
0.781963167461
0.78018221598
0.778432477651
0.776719165577
0.775024216025
0.773358290167
0.77171931655
0.770141154552
0.768579982592
0.76708910933
0.765608496818
0.76417633799
0.7627680543
0.76142585973
0.760118940309
0.758843486158
0.757650009934
0.756496609223
0.755388160956
0.754332184726
0.753331063129
0.75240773516
0.751524964903
0.750711760005
0.749988647495
0.749336782712
0.748782788386
0.74830820046
0.747947236215
0.747654809644
0.747454032198
0.747367867704
0.747374061261
0.747526213853
0.747794653843
0.748167456029
0.748678620245
0.749307588656
0.750052347287
0.750917680588
0.751901399483
0.753024220185
0.754263517108
0.755644635531
0.757100154254
0.75866768612
0.760336346524
0.762112842434
0.763978253598
0.765937755445
0.76799045548
0.770126045489
0.772354726218
0.774678300223
0.777063243998
0.779494382572
0.781993123203
0.784526104631
0.787114655138
0.789738545761
0.792380786334
0.795068697845
0.797785318954
0.80051429234
0.803288383452
0.806077337228
0.80889276047
0.811721248549
0.81455465406
0.817381546702
0.820199612472
0.823034174669
0.825852603334
0.828644242078
0.831459559794
0.834287014973
0.837059204742
0.839846073792
0.842632667588
0.845396787441
0.848139970321
0.85085813009
0.853582419455
0.856275822906
0.858939620403
0.861598596314
0.864177329073
0.866730351959
0.869230680413
0.871677845997
0.874031256891
0.876225643918
0.87820818886
0.879889555942
0.881219303714
0.882163802218
0.8827702609
0.883052394592
0.882983291729
0.882664002554
0.882118667551
0.881281846955
0.880239991321
0.879105025841
0.877819668288
0.876379175322
0.87485126643
0.873249074486
0.871544798512
0.869773746617
0.86795586064
0.866101842862
0.864212008303
0.862280696952
0.860350006233
0.858416912048
0.856483986404
0.854561401373
0.852655935947
0.850759441709
0.848876571614
0.847042003447
0.845198451139
0.843380649517
0.841594495705
0.839849167886
0.838125878826
0.836429916258
0.834757739501
0.833125059572
0.831515856339
0.829954098489
0.828398859442
0.826902763755
0.825440489404
0.824013481515
0.822611941205
0.821249159555
0.819924661581
0.818643042397
0.817414501491
0.816233217076
0.8151122827
0.814025677797
0.813020536755
0.812053270903
0.811180466909
0.81035162154
0.809578118119
0.808874026764
0.808274171838
0.807725150477
0.807272387196
0.806909618119
0.806633723652
0.806444659065
0.806378956425
0.806398978585
0.80653248296
0.806764149637
0.807104549424
0.807549540328
0.808105437513
0.808775484792
0.80956808582
0.81048031824
0.811501481522
0.812634819005
0.813904369644
0.815268324745
0.816749306353
0.818332451823
0.820015618394
0.821842572194
0.823778923497
0.825823507587
0.827919980786
0.830128499018
0.832419008665
0.834799474015
0.837258342793
0.839796220536
0.842394438014
0.845079504836
0.847826868303
0.850642880479
0.853529488128
0.856513379164
0.859571161152
0.862685187887
0.865959170218
0.869280477571
0.872663025999
0.876129540351
0.879704344635
0.883328477498
0.887030925953
0.890859842763
0.894770490751
0.898695608502
0.902690982538
0.906765120202
0.910856693442
0.914970521156
0.919163137233
0.923369415682
0.927640638341
0.931933707684
0.936265692111
0.940694206066
0.945192875841
0.949811539376
0.954467744216
0.959207314912
0.964148364472
0.969336696778
0.974972120916
0.982179989726
1.0

==> data/rewire/clauset_aveR_rewire512_nrw700_runs500.txt <==
0.0
0.0507845172324
0.0747108109391
0.0893510368256
0.0993988721495
0.107231998176
0.113213086241
0.11803750457
0.122616585732
0.126824428531
0.130546293458
0.134032290191
0.137316621646
0.140166299807
0.142901785444
0.145397357294
0.147901233703
0.150247567079
0.15260416675
0.155035764631
0.157414881606
0.159571439939
0.161813074854
0.163863012883
0.166000874841
0.16814862816
0.17031762712
0.172437928891
0.174692781539
0.176813606973
0.178973268505
0.181028100587
0.183133807254
0.185291224535
0.187395217393
0.189478382901
0.191554505081
0.193666368105
0.195770671034
0.197809745382
0.199876334866
0.201818632392
0.203901464379
0.205922442522
0.207975145413
0.210013326525
0.212034407735
0.214173378578
0.216261342153
0.218313845844
0.22046221893
0.222568684425
0.224755352652
0.226884170966
0.229016777119
0.231244509373
0.233414666674
0.235641087723
0.237911948509
0.240206437361
0.242552946507
0.244894608046
0.247271352824
0.249675954857
0.252087788336
0.25449499443
0.256940236433
0.259392683617
0.261885281255
0.264363573799
0.266913983768
0.269477153903
0.272067226411
0.274705016623
0.277338439664
0.279955854118
0.282603046516
0.285287767305
0.287997595242
0.290701324058
0.293404742818
0.296110847512
0.29881634725
0.301497891102
0.304187612995
0.306888689389
0.309653823814
0.312402784611
0.315146449675
0.317880038134
0.320609362252
0.323345383081
0.326046422558
0.328743097908
0.33140131028
0.334049488423
0.336698797551
0.339259944632
0.3418421585
0.344424672386
0.347017083628
0.349573213771
0.352143584522
0.354689940166
0.357176318565
0.3596504233
0.362125989694
0.364586669113
0.36699195368
0.369403560361
0.371782524771
0.374116843279
0.376394882379
0.378672846392
0.380906312884
0.383123704178
0.385287487577
0.387414961568
0.389517137015
0.391593118913
0.393638437481
0.395644574665
0.397645561428
0.399568587028
0.401472849943
0.403331845551
0.405118966618
0.406889358119
0.408621765549
0.410286075728
0.411924769916
0.413516744227
0.415038698188
0.41651175385
0.417934183548
0.41932249723
0.420666056353
0.421968446791
0.423220324807
0.424413161969
0.425579887149
0.426698481702
0.427785514236
0.428830314885
0.429837421384
0.430831925503
0.431783290056
0.432728108559
0.433645307483
0.434546852701
0.435411750783
0.436243114874
0.437040732699
0.437796586428
0.438551721064
0.439284203402
0.439992049338
0.440678392213
0.441366250905
0.442047467606
0.442716513791
0.44338330444
0.444054205313
0.444712299819
0.445355652949
0.445994910132
0.446672069296
0.447320083597
0.447965442123
0.448629193517
0.449270467355
0.44992799413
0.450596256521
0.451271169491
0.4519567605
0.452654336816
0.453347028207
0.454048633589
0.454750516528
0.455490367718
0.456235773735
0.457009381463
0.457822068442
0.458612224631
0.45942460405
0.460260752483
0.461124274451
0.46203256221
0.462936079142
0.463866213426
0.464828193631
0.465819089855
0.466850009371
0.467883878769
0.468943199661
0.470035494762
0.471147075151
0.472278805682
0.473437911123
0.474625380828
0.475824451442
0.477062492518
0.478319477176
0.479601542286
0.480899545972
0.482245439611
0.483607900898
0.484985140696
0.486364500865
0.487785306077
0.489241310174
0.490701829386
0.492174710063
0.493666197291
0.495175783136
0.496688138042
0.498230585511
0.499769555627
0.501338670604
0.502907859577
0.504463058696
0.50604686307
0.507665656583
0.509270197519
0.510893835265
0.512531671877
0.5141650365
0.515813096494
0.517469475244
0.519095095627
0.5207393577
0.522403184558
0.524074312061
0.525747741028
0.527431112214
0.529125030894
0.53079716133
0.532465858904
0.534145248016
0.535833561882
0.537489759627
0.539160383354
0.540828911868
0.542485741227
0.544167415344
0.545860191801
0.547538144693
0.549191171281
0.550839356946
0.552495108209
0.554141154192
0.555764216755
0.557393701737
0.559005309462
0.560611325185
0.562202947369
0.56381634058
0.565421048156
0.567001571732
0.568563100136
0.57011870102
0.571662038853
0.573230365276
0.574798708885
0.576341702196
0.57787866457
0.579407747092
0.580927409537
0.582442939749
0.58394245079
0.585438548968
0.586924942677
0.588412786326
0.589889204492
0.591358428484
0.592825583074
0.594293421928
0.595764072944
0.597213656286
0.598677054721
0.600135440853
0.601590310216
0.603037871327
0.60448183654
0.605927428214
0.607377484218
0.608833282944
0.610297281686
0.611761045043
0.613234162164
0.614710753491
0.616184339715
0.617669907405
0.619144483276
0.620641028667
0.622137989824
0.623639276348
0.625154500224
0.626684406823
0.628220229371
0.629744562144
0.631287413048
0.632843645944
0.634406137275
0.635967475183
0.637550088701
0.639134558655
0.640709609054
0.642314874389
0.643918212577
0.645514663591
0.647131485798
0.648743174831
0.650365572634
0.651999597677
0.653652908663
0.655305653488
0.656960655523
0.658616807788
0.660273072487
0.661938359467
0.663598838835
0.665266598653
0.666951774871
0.668628405582
0.670306536638
0.671968105473
0.673638428184
0.675313860595
0.676984822394
0.678664635696
0.680352816273
0.682031767765
0.683707711188
0.685387183972
0.687054075705
0.688728133812
0.690404680234
0.692088274335
0.693781499322
0.695467547993
0.697146829538
0.698830018225
0.700517936637
0.702194621554
0.703881944315
0.70556264023
0.707250663397
0.708930081097
0.710600064234
0.712269036824
0.713935733486
0.715599505787
0.717280379601
0.718942660513
0.720619293683
0.7222859201
0.723950692092
0.72560303544
0.72724322326
0.728871702494
0.73050394322
0.73214204389
0.733776685413
0.735406757791
0.737042241967
0.738678401457
0.740324385145
0.741935943041
0.743550932748
0.74516966031
0.746769223685
0.748389390813
0.750013480886
0.751616053135
0.753207127082
0.754817799355
0.756397613793
0.757978898801
0.759549696175
0.76111543161
0.762687222438
0.764247521489
0.765801466495
0.76736098775
0.768893293332
0.770424766129
0.771957605752
0.773484465786
0.775006634107
0.776527002382
0.778054838093
0.779557028961
0.781078202019
0.782583983483
0.784074423167
0.785579566266
0.787070000853
0.788570117952
0.790075707613
0.791576703828
0.793063648074
0.794569585165
0.796064633285
0.797568066484
0.799073274604
0.800584954781
0.802114938989
0.803642929737
0.805156647288
0.806686638085
0.8082095919
0.809742890521
0.81128099763
0.812821641623
0.814379527687
0.815940416542
0.817493840464
0.81905511502
0.820612069895
0.822171140183
0.823742465236
0.825309248655
0.826900698993
0.828480408401
0.830065666838
0.83166121792
0.833249281763
0.834838700752
0.836436687535
0.838033189909
0.839629158907
0.841228011311
0.842845587756
0.844466114639
0.846096329381
0.84773632609
0.849381660721
0.851030477097
0.852661239613
0.854300575761
0.85592717324
0.857572411563
0.85920879499
0.860865141389
0.862519369897
0.864153273698
0.865811994826
0.867459181812
0.869099035621
0.870757294065
0.872402077105
0.874052414861
0.875702610411
0.877360572339
0.879026322413
0.880675009106
0.882353723444
0.884026216865
0.885704420592
0.887386736108
0.889065049158
0.890742560173
0.892420855247
0.894100302047
0.895789932265
0.897484840932
0.899174039022
0.900861827592
0.902535487999
0.904216835223
0.905915263464
0.907607974735
0.909291902252
0.910989028454
0.912679413571
0.914375789334
0.916082652732
0.917766771626
0.919460415291
0.921157760053
0.922876419399
0.924588906016
0.926295427849
0.928012761599
0.929723649712
0.931422654352
0.933131190441
0.934852566763
0.936582644728
0.938318414052
0.940041803862
0.941783618437
0.943529566308
0.94527658364
0.947039811997
0.948829146078
0.950615927042
0.952402511921
0.954230690565
0.956068802808
0.957963369993
0.959909210527
0.961879962373
0.963935712831
0.96609598367
0.968357265806
0.97077229371
0.973601177772
0.97714048067
0.983309733425
1.0

==> data/rewire/clauset_aveR_rewire512_nrw800_runs500.txt <==
0.0
0.0504814452036
0.0747245163476
0.0896934210803
0.100607819646
0.108823198536
0.115371841642
0.120960736422
0.125931779732
0.130075896282
0.134145936758
0.138067748434
0.141639476844
0.144883923445
0.148056033427
0.151144651477
0.154005686611
0.15696186521
0.159874404971
0.162814050195
0.165601499969
0.168411578964
0.171050893155
0.173710706402
0.176413886903
0.178979878801
0.181707018504
0.184243211928
0.186720707882
0.189234635768
0.191733864077
0.19421304646
0.19669111364
0.199213373168
0.201679177242
0.204164719366
0.206668911501
0.209078375964
0.211481142122
0.214073480251
0.21669339676
0.219270858712
0.221905154078
0.224537284858
0.227228230474
0.229915341032
0.232581724104
0.235348771168
0.238082573889
0.240841371008
0.243731813313
0.246614170472
0.249469455484
0.252375138261
0.25530495615
0.258257032708
0.261262505854
0.26434077459
0.267421284182
0.270513395048
0.273617526771
0.276734312985
0.279860691997
0.283031672002
0.286273200007
0.289535606234
0.292834308255
0.296132794452
0.299443748669
0.302761752486
0.30605277397
0.309385748591
0.312755063788
0.316100940496
0.319458306505
0.322867261375
0.326225309012
0.329585986825
0.332949782576
0.336315731188
0.339703772214
0.343085000394
0.346476483292
0.349857253254
0.353198336242
0.356553137687
0.359863297252
0.36316957416
0.366466340233
0.369753957546
0.373039730374
0.37631419772
0.379540188951
0.382764744907
0.385940139265
0.389100592421
0.392259699179
0.395348881175
0.398461095798
0.401473006068
0.404488819813
0.407501612642
0.410482391857
0.413450317425
0.416407480108
0.419305810281
0.422158071099
0.424977830695
0.427734899807
0.430466445149
0.433144247432
0.435798843931
0.438384815071
0.440968970892
0.443504583441
0.446009568387
0.448466414688
0.450857038664
0.453165410584
0.455404026493
0.457575176767
0.459694808046
0.461758192908
0.4637721775
0.465682951877
0.46750565633
0.469273051373
0.470982062482
0.472588590498
0.474090327929
0.475471491959
0.476779571631
0.477963797847
0.479022409832
0.479966235552
0.480839863014
0.481649482802
0.482391463676
0.483044524197
0.483634311175
0.48415377436
0.48460165268
0.4850173582
0.485374036403
0.485679362492
0.485968067841
0.486224519197
0.486411050921
0.486583158023
0.486712925545
0.486847430859
0.486965298927
0.487057166343
0.487119306641
0.487193968386
0.487230228146
0.487290676779
0.487322347761
0.487374304015
0.487398708707
0.487411114745
0.487417375705
0.48742106109
0.487448870634
0.487476766705
0.487517087144
0.487529258535
0.48755711223
0.487608959143
0.487688803955
0.487757516377
0.487850878829
0.487937685937
0.48805917083
0.488184372095
0.488388070455
0.488577189095
0.488814007247
0.489043800058
0.48929634699
0.489586396108
0.489887688985
0.49021526794
0.490536215538
0.490924279331
0.491328098268
0.491766787582
0.492246759409
0.492731521966
0.493269592317
0.493852233824
0.494478336239
0.495145256717
0.495827671956
0.49655505538
0.49730965015
0.49810213119
0.498921685718
0.499796158597
0.500718240243
0.501671305397
0.502677353614
0.503703137836
0.504762675356
0.505872572683
0.50701324471
0.508200894149
0.509408084145
0.510676990821
0.511974025197
0.513297380306
0.514642669038
0.516037256802
0.517471646939
0.518942643207
0.520415745552
0.521929344442
0.52344720151
0.525002897941
0.52656981212
0.528182967573
0.529812756854
0.531461896828
0.533132901982
0.534794583796
0.53648049466
0.53819124616
0.539899625346
0.54162566733
0.543386383791
0.545151610939
0.546913725088
0.548666565058
0.550473802629
0.552260234745
0.554038343522
0.555828412509
0.557657988796
0.559455053917
0.561247055246
0.563029615051
0.564824207325
0.566611322538
0.568410846782
0.570200965318
0.571983646502
0.573766903817
0.575549215741
0.577328978606
0.579088082826
0.580826276299
0.582564586949
0.58431135513
0.58605333753
0.587770667623
0.589473430041
0.591169028698
0.592838173554
0.59447972202
0.596121346275
0.597759429349
0.599369610874
0.600950637478
0.602517136452
0.604079373163
0.605612399408
0.607121225438
0.608610368278
0.610084166903
0.611532966222
0.612949080542
0.614354038964
0.615708125182
0.6170158879
0.61831276095
0.619577188845
0.620803512364
0.622012585357
0.623184685075
0.624340013072
0.625458652007
0.626540131076
0.627599277523
0.628644903337
0.629666323126
0.63068067468
0.631685624331
0.632699928201
0.633699799772
0.634686840959
0.635687809721
0.636676654042
0.637654531181
0.638628879587
0.639617822617
0.640597277091
0.641588911566
0.642584807456
0.643601515829
0.644618054333
0.645671814144
0.646718060958
0.647792710039
0.64887929259
0.649984294733
0.651106705976
0.652233295372
0.653387267639
0.654567598182
0.655788958425
0.657029557716
0.658286979858
0.659567355218
0.660865548972
0.662194247225
0.6635252014
0.664889416285
0.666285695682
0.667696921414
0.669137997309
0.670564138885
0.67202272242
0.673502565871
0.674989977946
0.67650918081
0.678051513812
0.6795858877
0.681157075828
0.682724201733
0.6843258444
0.685928832591
0.687530904474
0.689151465344
0.690773942191
0.692408517892
0.69406306701
0.69571033456
0.697383263984
0.699045583883
0.700730310692
0.702424612731
0.704116797645
0.705814820776
0.707508947526
0.709206536925
0.710908938302
0.712604434003
0.714316903853
0.716014713414
0.717728248476
0.719461815028
0.721170754794
0.722886016341
0.72459567368
0.726293755431
0.727988951798
0.729701746579
0.731412092832
0.733116120358
0.734803016732
0.736477056173
0.7381751255
0.739867041235
0.741556189647
0.743239528976
0.744913175874
0.746586502074
0.748252345862
0.749917995785
0.751581512862
0.753234906302
0.754877545609
0.756506003329
0.75812327399
0.759742970672
0.761349469136
0.762957337139
0.76455447958
0.766158704009
0.767742157782
0.769309663435
0.770867266942
0.772418619116
0.773949017258
0.775464152683
0.776954667346
0.77843204812
0.779887716928
0.781318002758
0.782731076972
0.784118448101
0.785475482689
0.786808676199
0.788114348629
0.789379976236
0.790621008002
0.791821100679
0.793011343946
0.794191890663
0.795348019179
0.796467031212
0.797580517454
0.798682835946
0.799786542506
0.800857620205
0.801917649216
0.802985076228
0.804037479222
0.805099169152
0.806171580893
0.807258999479
0.808344483514
0.809429794272
0.810510124477
0.811614536246
0.812718553235
0.813822444857
0.8149520614
0.816114727689
0.817291364688
0.818492542512
0.819693404164
0.820909540369
0.822142185935
0.823384867165
0.824646766152
0.825914447951
0.82720794901
0.82851255313
0.829836854104
0.831169512776
0.83252727877
0.833890301682
0.83528179093
0.836673212227
0.838103730837
0.839537595769
0.8409829799
0.842442050396
0.843915594748
0.845395132459
0.846898658771
0.848414266963
0.849931750968
0.851483054992
0.853036522803
0.85460768911
0.856183265571
0.857761599868
0.859366344629
0.860972197384
0.862588460749
0.864206121403
0.865835524841
0.867468304733
0.869114688453
0.870774175504
0.872443214006
0.874130630946
0.875843405011
0.87756342135
0.879287231471
0.881014747159
0.882742378962
0.884477940113
0.886232871411
0.887999071773
0.889763036077
0.891541032862
0.893315071408
0.895103961697
0.896910037116
0.898720000707
0.900516251536
0.902326990311
0.904172235569
0.905996463411
0.907839335104
0.909699067788
0.91156152183
0.913425081136
0.915283165797
0.917158232241
0.919030612321
0.920935368363
0.92284428571
0.924776451191
0.926708312152
0.928654862948
0.930613545554
0.932566844856
0.934541165067
0.936530187033
0.938536258605
0.940542782717
0.942557428572
0.944603210528
0.946671553147
0.948749443868
0.95084818848
0.952987176934
0.955150464944
0.957359104076
0.959637334074
0.96197306592
0.964395470706
0.966910842339
0.969593864305
0.972567112149
0.976211168
0.982023604409
1.0

==> data/rewire/clauset_aveR_rewire512_nrw900_runs500.txt <==
0.0
0.0511597903561
0.0762310446062
0.0910769443222
0.101514386333
0.109926060876
0.116930869779
0.122821563884
0.12797957437
0.132809528858
0.137157002374
0.141024313349
0.144716551871
0.148603610027
0.152242338883
0.155754721875
0.159172891992
0.162644616801
0.16584157689
0.169079490213
0.17229628422
0.175527088191
0.17864874677
0.18168614758
0.184871827579
0.187938676235
0.191059496987
0.194059681151
0.196952397948
0.199968093514
0.202879055587
0.205692787735
0.208653029739
0.21163357773
0.214816601831
0.217886065401
0.220912958146
0.224006602547
0.227123820227
0.230265507701
0.233451511448
0.236666263828
0.239963165439
0.243231168573
0.246526812536
0.249875407338
0.25322079255
0.256597047865
0.259957114177
0.26339830548
0.266921668578
0.270443170484
0.274021681268
0.277685308991
0.281320808602
0.284973404446
0.288683933431
0.292442555707
0.29619630615
0.300006329822
0.303848765068
0.307748822947
0.31161162385
0.315569375578
0.319519532153
0.323512969643
0.327423734044
0.331350272972
0.335312753339
0.339302924745
0.343329986315
0.347351932841
0.351403386951
0.355437390488
0.359485150585
0.363511361802
0.367529797635
0.371534017016
0.375550807177
0.379591861552
0.383608692639
0.387605367896
0.391587538823
0.395586954678
0.399564186075
0.403498201266
0.407407774408
0.411344918051
0.415218658617
0.419072551386
0.422902707278
0.426691290412
0.430426447296
0.434189266028
0.437893854564
0.44160923926
0.44525369498
0.448896391727
0.452469374088
0.456006845939
0.45955773134
0.463045247106
0.466449592296
0.46980291801
0.473151605386
0.476452339677
0.479726242695
0.48296544176
0.486140125076
0.489257260584
0.492367822366
0.495403497899
0.498412873772
0.501375919884
0.504263603712
0.507115125056
0.509917883825
0.512646390689
0.515333894427
0.517894201015
0.520436548343
0.522878365367
0.525229993995
0.527504465358
0.529646970415
0.531656539143
0.533565962047
0.535244270857
0.53672810852
0.53799955281
0.539079520584
0.539952810998
0.540642213587
0.541165845555
0.541548263537
0.541824787609
0.541969126587
0.542001936898
0.541927719706
0.54181205932
0.54159442181
0.541339471681
0.541016769802
0.540658808683
0.540266653728
0.539844792036
0.539387704557
0.53890965946
0.538442842928
0.5379321527
0.53741339337
0.536875556567
0.536334301136
0.535790594142
0.535250550463
0.534693634478
0.534123121482
0.533563244584
0.533006374922
0.532492292659
0.531950299704
0.53143927063
0.530920778662
0.530426231554
0.529940792052
0.529445072611
0.528961758317
0.528491128852
0.528050168177
0.527613902838
0.527182440229
0.526798850455
0.526435619028
0.526092405413
0.525756645455
0.52546452829
0.5251561984
0.524902397032
0.524676628674
0.524474336629
0.524275694489
0.524112876549
0.523990700289
0.523888535296
0.523813965418
0.523788866539
0.52379857204
0.523851621317
0.523940727199
0.524081346132
0.524238164907
0.524454032457
0.524722204106
0.525032022165
0.525369298952
0.525761862992
0.526185946162
0.526680509712
0.52722211957
0.52785379191
0.528546118424
0.529255327997
0.53003044727
0.530895095947
0.531786070117
0.532715431897
0.533705882978
0.534777703814
0.535878736739
0.53702845561
0.538225042255
0.539468593779
0.540751007859
0.54209110462
0.543474805264
0.54490515764
0.546382482496
0.547905633136
0.549493663695
0.551109432841
0.552745365111
0.5544186541
0.556101419207
0.557813170888
0.559567396914
0.561344866005
0.563164339137
0.565003874943
0.566857106792
0.568727769049
0.570599255146
0.572498669919
0.574408633118
0.576339689441
0.578284096409
0.580255451442
0.582218952233
0.584206974521
0.58617041161
0.588134927431
0.590111566688
0.592102666166
0.594080166132
0.596069807684
0.598043095937
0.600024988644
0.602003668644
0.603960673423
0.605927713341
0.607876197157
0.60981653991
0.611745452756
0.613687011113
0.615606753144
0.617531113236
0.619426954492
0.621309654009
0.623184484393
0.625050960883
0.626905539382
0.62873664404
0.630528938343
0.632308776466
0.634054139529
0.635765539478
0.637447697632
0.639080845709
0.640700123374
0.642247367285
0.643753842115
0.645216190178
0.646597425695
0.647950746184
0.649233429448
0.650462897447
0.651642826018
0.652752027557
0.653797917201
0.654770364304
0.655703461517
0.656589646394
0.657407061947
0.658187941606
0.65893039716
0.659631990297
0.660286504324
0.660900128438
0.661506033992
0.662073154928
0.66260394288
0.663124055734
0.663621910388
0.66410155558
0.664577079453
0.665033982156
0.665488966568
0.665962813696
0.666450239612
0.666899971181
0.667372882238
0.667858778743
0.668371494054
0.668907248906
0.66945774764
0.670022902342
0.670618735443
0.671253896777
0.671907396814
0.672604199315
0.673318886138
0.674057247814
0.674838756525
0.675644371276
0.67649103303
0.677391836713
0.678330792971
0.679293904012
0.680314198231
0.681365313586
0.682434870162
0.683547824583
0.684691914575
0.685889674211
0.687130719582
0.688412138569
0.689716450795
0.691033982838
0.692393612643
0.693780268372
0.695200503819
0.696651359017
0.698133007816
0.699661074845
0.70119459082
0.702766023962
0.704355981378
0.705958792506
0.707563304727
0.709181742494
0.710818479032
0.712475121247
0.714150976435
0.715843667195
0.717530509385
0.719232231123
0.720934347371
0.722656402267
0.724381485639
0.726117264892
0.727862009457
0.729623980722
0.731380441147
0.733125670992
0.734880269873
0.736648097557
0.738426439061
0.740197344156
0.74197991415
0.743763470021
0.745541937551
0.747327501353
0.749096799634
0.750867668732
0.75263351395
0.754407699718
0.756170934713
0.757943349275
0.759719524184
0.761484685372
0.763241130253
0.764993978054
0.766746318885
0.768498048324
0.770232630166
0.771966655915
0.773714314231
0.775429565639
0.777161336834
0.778883217501
0.780601779202
0.782292911996
0.783968435488
0.785611197513
0.787238414704
0.788851808567
0.79042627075
0.791996179821
0.79352618214
0.795020862396
0.796496378774
0.797922276858
0.799310854337
0.80061992901
0.801872759186
0.803064497638
0.804171731638
0.805235860491
0.806226290794
0.807149914863
0.807999797007
0.808792394607
0.809553820009
0.810258638901
0.81090931376
0.811518152539
0.812105704347
0.812669260553
0.813191320878
0.81370217742
0.814205910088
0.814697454597
0.815171776448
0.815637874769
0.816116271115
0.816597559764
0.817087386649
0.817588124283
0.818115475763
0.818667730986
0.819231933047
0.819829275151
0.820450850371
0.821082278787
0.821750778889
0.822475285248
0.8232046769
0.823957043167
0.824736456801
0.825540523625
0.826399387656
0.827271519007
0.828195182705
0.829146823739
0.830150785782
0.831188790696
0.832243857653
0.833310323823
0.834422367265
0.835570832017
0.836752833337
0.837951711932
0.839183271147
0.840450514148
0.841737242848
0.843073152025
0.844422538059
0.845829638135
0.847233622168
0.848656219326
0.850122213654
0.851594568198
0.853087496841
0.854605267191
0.856144415437
0.857716088623
0.859312499394
0.860919091217
0.862549789853
0.864198641193
0.865878485514
0.867568088395
0.869292408385
0.871020075841
0.872749105428
0.874520556571
0.876328413076
0.878134996982
0.879966959101
0.881792833772
0.883635526241
0.885497589531
0.887380151136
0.889278539001
0.891190696071
0.893129125389
0.895080309391
0.897060153118
0.899030317737
0.901011635926
0.903028644016
0.90505826024
0.907108487234
0.909175571819
0.911244754898
0.913338508691
0.915457597252
0.917567243695
0.919707634167
0.921865351619
0.924044511754
0.92622957886
0.92843162754
0.93065830105
0.932912125657
0.935205196194
0.937535843321
0.939870355075
0.942202611856
0.944589846959
0.947001658558
0.949449110941
0.95191595144
0.954475276781
0.957056793137
0.959685472252
0.962439732089
0.965246571084
0.968239697442
0.971312683441
0.974978659139
0.979916298279
1.0

==> data/rewire/fakedCNM_rewires_BA_n512_m8_runs500.txt <==
1300 0.986252493041 0.101829448912
1250 0.990281690598 0.0773378715689
1200 0.983498255921 0.0954215663187
1150 0.966424304022 0.143048143104
1100 0.973163607131 0.102083371635
1050 0.953068557403 0.143299461789
1000 0.952993423889 0.104054300254
950 0.914894872924 0.167180880398
900 0.883831258532 0.189829797929
850 0.843156965558 0.197813137477
800 0.806356295847 0.190909618963
750 0.744809007938 0.206679950555
700 0.653899227869 0.226306105334
650 0.581064170124 0.212843266008
600 0.465519224164 0.202948421465
550 0.323618577905 0.19672786195
500 0.209728953533 0.168823747324
400 0.060131854352 0.0759222170934

==> data/rewire/sC_rewires_manyP0.75to1.0_numRW_I_stdI_runs500_startHub.txt <==
1300 0.738665845254 0.362117653178
1250 0.745605210618 0.357986237921
1200 0.690990734583 0.379891686261
1150 0.664892383572 0.389385442094
1100 0.627830882995 0.396392968303
1050 0.54638206949 0.400366510191
1000 0.470989786109 0.391965961529
950 0.376625817417 0.353526361968
900 0.380547103997 0.329289142601
850 0.511310025191 0.29117341337
800 0.568823844947 0.210648544204
750 0.564027880066 0.172750461683
700 0.460046122458 0.20220523799
650 0.347276057064 0.161317515658
600 0.271633626177 0.125965431233
550 0.228423710779 0.120210285156
500 0.156538924136 0.109639875318
450 0.091524005218 0.0806449087115
400 0.0470303641521 0.0502733962117


==> data/rewire/sC_rewires_manyP0.75to1.0_numRW_I_stdI_runs500_startLeaf.txt <==
1300 0.909628915003 0.251867332203
1250 0.872571418805 0.286638458285
1200 0.820312553244 0.327205297488
1150 0.763336036109 0.364195141967
1100 0.725464645532 0.376049086375
1050 0.653783238381 0.392956262758
1000 0.541813960534 0.395860963958
950 0.450648033581 0.363591126251
900 0.399313204173 0.317447423119
850 0.391353883226 0.297918613867
800 0.372585289674 0.290066268694
750 0.331133862384 0.256495372992
700 0.250768245619 0.20230232933
650 0.191333153158 0.143145004458
600 0.153890184453 0.124604088941
550 0.107447711226 0.104932903216

==> data/rewire/sC_rewires_manyP0.75to1.0_numRW_I_stdI_runs500_startRandom.txt <==
1300 0.956093198092 0.167605207375
1250 0.931949223786 0.201800328096
1200 0.896885540323 0.249358269551
1150 0.835832828197 0.312938675943
1100 0.808367053787 0.321427923563
1050 0.712093542042 0.370159253291
1000 0.614220529733 0.385140055111
950 0.491805555755 0.368532458826
900 0.454239422642 0.321051505117
850 0.412099149089 0.289685948561
800 0.459302854728 0.269604811059
750 0.408690020509 0.261183566049
700 0.286548597328 0.207796496409
650 0.213925687359 0.149240625553
600 0.172744323547 0.138540884382
550 0.129963783624 0.115143134445
500 0.0862083091026 0.0910072761951
450 0.0508729533289 0.0616558445297
400 0.0268298640368 0.0358473674242

==> data/rewire/sC_trailingParabola_rewires_BA_n512_m8_runs500_startHub.txt <==
1300 0.922539439089 0.162392516089
1250 0.914564999746 0.162734448723
1200 0.90265073723 0.180188999173
1150 0.900050951371 0.170017876763
1100 0.886051511703 0.18564922691
1050 0.880121659863 0.185546879034
1000 0.857172878206 0.200656875712
950 0.836221297781 0.207287368716
900 0.780564917848 0.227748820596
850 0.570893051462 0.332297508283
800 0.284472568403 0.301270216731
750 0.123584604118 0.186037647911
700 0.0647285954185 0.122106812235
650 0.0293272085697 0.0850793330548
600 0.0136230509566 0.0604206093531
550 0.00586729796668 0.0395916276098
500 0.00193034559955 0.02168875939
450 0.00023645794741 0.0052873604423
400 0.0 0.0

==> data/rewire/sC_trailingParabola_rewires_BA_n512_m8_runs500_startLeaf.txt <==
1300 0.749258032595 0.404334894746
1250 0.705694590415 0.421687905804
1200 0.652191909398 0.443246968294
1150 0.631564828974 0.441483975529
1100 0.570840518534 0.450008513518
1050 0.511056627637 0.447326700339
1000 0.482842634174 0.437282590154
950 0.444688449383 0.424811012244
900 0.395489333322 0.403798071779
850 0.34828400721 0.367198223738
800 0.196133770673 0.254096545734
750 0.11937336803 0.183153282401
700 0.052696638894 0.111248486098
650 0.0349417541248 0.0872970334921
600 0.0172450858577 0.0544796201677
550 0.0121598762706 0.0483026463286
500 0.00510726049929 0.025225814905
450 0.00395298847687 0.0189023908105
400 0.0018939205591 0.0060906984723

==> data/rewire/sC_trailingParabola_rewires_BA_n512_m8_runs500_startRandom.txt <==
1300 0.9519575725 0.137321287883
1250 0.935548225976 0.177309960102
1200 0.890553350032 0.248751021562
1150 0.881633392937 0.253136218974
1100 0.819354721786 0.312291032027
1050 0.791006864064 0.325243674939
1000 0.738666652355 0.351331734056
950 0.706745672894 0.345447280988
900 0.608620767752 0.367924380218
850 0.503181553931 0.358793889354
800 0.303339464655 0.307332543401
750 0.162221951239 0.206102430015
700 0.0815600211079 0.136319747089
650 0.0417617860964 0.102673049835
600 0.026507859675 0.0779677953302
550 0.0133217373257 0.0552794177702
500 0.00313376999012 0.0241180929855
450 8.59804583095e-005 0.0017373922094
400 0.0 0.0

==> source_code/gpl.txt <==
		    GNU GENERAL PUBLIC LICENSE
		       Version 2, June 1991

 Copyright (C) 1989, 1991 Free Software Foundation, Inc.,
 51 Franklin Street, Fifth Floor, Boston, MA 02110-1301 USA
 Everyone is permitted to copy and distribute verbatim copies
 of this license document, but changing it is not allowed.

			    Preamble

  The licenses for most software are designed to take away your
freedom to share and change it.  By contrast, the GNU General Public
License is intended to guarantee your freedom to share and change free
software--to make sure the software is free for all its users.  This
General Public License applies to most of the Free Software
Foundation's software and to any other program whose authors commit to
using it.  (Some other Free Software Foundation software is covered by
the GNU Lesser General Public License instead.)  You can apply it to
your programs, too.

  When we speak of free software, we are referring to freedom, not
price.  Our General Public Licenses are designed to make sure that you
have the freedom to distribute copies of free software (and charge for
this service if you wish), that you receive source code or can get it
if you want it, that you can change the software or use pieces of it
in new free programs; and that you know you can do these things.

  To protect your rights, we need to make restrictions that forbid
anyone to deny you these rights or to ask you to surrender the rights.
These restrictions translate to certain responsibilities for you if you
distribute copies of the software, or if you modify it.

  For example, if you distribute copies of such a program, whether
gratis or for a fee, you must give the recipients all the rights that
you have.  You must make sure that they, too, receive or can get the
source code.  And you must show them these terms so they know their
rights.

  We protect your rights with two steps: (1) copyright the software, and
(2) offer you this license which gives you legal permission to copy,
distribute and/or modify the software.

  Also, for each author's protection and ours, we want to make certain
that everyone understands that there is no warranty for this free
software.  If the software is modified by someone else and passed on, we
want its recipients to know that what they have is not the original, so
that any problems introduced by others will not reflect on the original
authors' reputations.

  Finally, any free program is threatened constantly by software
patents.  We wish to avoid the danger that redistributors of a free
program will individually obtain patent licenses, in effect making the
program proprietary.  To prevent this, we have made it clear that any
patent must be licensed for everyone's free use or not licensed at all.

  The precise terms and conditions for copying, distribution and
modification follow.

		    GNU GENERAL PUBLIC LICENSE
   TERMS AND CONDITIONS FOR COPYING, DISTRIBUTION AND MODIFICATION

  0. This License applies to any program or other work which contains
a notice placed by the copyright holder saying it may be distributed
under the terms of this General Public License.  The "Program", below,
refers to any such program or work, and a "work based on the Program"
means either the Program or any derivative work under copyright law:
that is to say, a work containing the Program or a portion of it,
either verbatim or with modifications and/or translated into another
language.  (Hereinafter, translation is included without limitation in
the term "modification".)  Each licensee is addressed as "you".

Activities other than copying, distribution and modification are not
covered by this License; they are outside its scope.  The act of
running the Program is not restricted, and the output from the Program
is covered only if its contents constitute a work based on the
Program (independent of having been made by running the Program).
Whether that is true depends on what the Program does.

  1. You may copy and distribute verbatim copies of the Program's
source code as you receive it, in any medium, provided that you
conspicuously and appropriately publish on each copy an appropriate
copyright notice and disclaimer of warranty; keep intact all the
notices that refer to this License and to the absence of any warranty;
and give any other recipients of the Program a copy of this License
along with the Program.

You may charge a fee for the physical act of transferring a copy, and
you may at your option offer warranty protection in exchange for a fee.

  2. You may modify your copy or copies of the Program or any portion
of it, thus forming a work based on the Program, and copy and
distribute such modifications or work under the terms of Section 1
above, provided that you also meet all of these conditions:

    a) You must cause the modified files to carry prominent notices
    stating that you changed the files and the date of any change.

    b) You must cause any work that you distribute or publish, that in
    whole or in part contains or is derived from the Program or any
    part thereof, to be licensed as a whole at no charge to all third
    parties under the terms of this License.

    c) If the modified program normally reads commands interactively
    when run, you must cause it, when started running for such
    interactive use in the most ordinary way, to print or display an
    announcement including an appropriate copyright notice and a
    notice that there is no warranty (or else, saying that you provide
    a warranty) and that users may redistribute the program under
    these conditions, and telling the user how to view a copy of this
    License.  (Exception: if the Program itself is interactive but
    does not normally print such an announcement, your work based on
    the Program is not required to print an announcement.)

These requirements apply to the modified work as a whole.  If
identifiable sections of that work are not derived from the Program,
and can be reasonably considered independent and separate works in
themselves, then this License, and its terms, do not apply to those
sections when you distribute them as separate works.  But when you
distribute the same sections as part of a whole which is a work based
on the Program, the distribution of the whole must be on the terms of
this License, whose permissions for other licensees extend to the
entire whole, and thus to each and every part regardless of who wrote it.

Thus, it is not the intent of this section to claim rights or contest
your rights to work written entirely by you; rather, the intent is to
exercise the right to control the distribution of derivative or
collective works based on the Program.

In addition, mere aggregation of another work not based on the Program
with the Program (or with a work based on the Program) on a volume of
a storage or distribution medium does not bring the other work under
the scope of this License.

  3. You may copy and distribute the Program (or a work based on it,
under Section 2) in object code or executable form under the terms of
Sections 1 and 2 above provided that you also do one of the following:

    a) Accompany it with the complete corresponding machine-readable
    source code, which must be distributed under the terms of Sections
    1 and 2 above on a medium customarily used for software interchange; or,

    b) Accompany it with a written offer, valid for at least three
    years, to give any third party, for a charge no more than your
    cost of physically performing source distribution, a complete
    machine-readable copy of the corresponding source code, to be
    distributed under the terms of Sections 1 and 2 above on a medium
    customarily used for software interchange; or,

    c) Accompany it with the information you received as to the offer
    to distribute corresponding source code.  (This alternative is
    allowed only for noncommercial distribution and only if you
    received the program in object code or executable form with such
    an offer, in accord with Subsection b above.)

The source code for a work means the preferred form of the work for
making modifications to it.  For an executable work, complete source
code means all the source code for all modules it contains, plus any
associated interface definition files, plus the scripts used to
control compilation and installation of the executable.  However, as a
special exception, the source code distributed need not include
anything that is normally distributed (in either source or binary
form) with the major components (compiler, kernel, and so on) of the
operating system on which the executable runs, unless that component
itself accompanies the executable.

If distribution of executable or object code is made by offering
access to copy from a designated place, then offering equivalent
access to copy the source code from the same place counts as
distribution of the source code, even though third parties are not
compelled to copy the source along with the object code.

  4. You may not copy, modify, sublicense, or distribute the Program
except as expressly provided under this License.  Any attempt
otherwise to copy, modify, sublicense or distribute the Program is
void, and will automatically terminate your rights under this License.
However, parties who have received copies, or rights, from you under
this License will not have their licenses terminated so long as such
parties remain in full compliance.

  5. You are not required to accept this License, since you have not
signed it.  However, nothing else grants you permission to modify or
distribute the Program or its derivative works.  These actions are
prohibited by law if you do not accept this License.  Therefore, by
modifying or distributing the Program (or any work based on the
Program), you indicate your acceptance of this License to do so, and
all its terms and conditions for copying, distributing or modifying
the Program or works based on it.

  6. Each time you redistribute the Program (or any work based on the
Program), the recipient automatically receives a license from the
original licensor to copy, distribute or modify the Program subject to
these terms and conditions.  You may not impose any further
restrictions on the recipients' exercise of the rights granted herein.
You are not responsible for enforcing compliance by third parties to
this License.

  7. If, as a consequence of a court judgment or allegation of patent
infringement or for any other reason (not limited to patent issues),
conditions are imposed on you (whether by court order, agreement or
otherwise) that contradict the conditions of this License, they do not
excuse you from the conditions of this License.  If you cannot
distribute so as to satisfy simultaneously your obligations under this
License and any other pertinent obligations, then as a consequence you
may not distribute the Program at all.  For example, if a patent
license would not permit royalty-free redistribution of the Program by
all those who receive copies directly or indirectly through you, then
the only way you could satisfy both it and this License would be to
refrain entirely from distribution of the Program.

If any portion of this section is held invalid or unenforceable under
any particular circumstance, the balance of the section is intended to
apply and the section as a whole is intended to apply in other
circumstances.

It is not the purpose of this section to induce you to infringe any
patents or other property right claims or to contest validity of any
such claims; this section has the sole purpose of protecting the
integrity of the free software distribution system, which is
implemented by public license practices.  Many people have made
generous contributions to the wide range of software distributed
through that system in reliance on consistent application of that
system; it is up to the author/donor to decide if he or she is willing
to distribute software through any other system and a licensee cannot
impose that choice.

This section is intended to make thoroughly clear what is believed to
be a consequence of the rest of this License.

  8. If the distribution and/or use of the Program is restricted in
certain countries either by patents or by copyrighted interfaces, the
original copyright holder who places the Program under this License
may add an explicit geographical distribution limitation excluding
those countries, so that distribution is permitted only in or among
countries not thus excluded.  In such case, this License incorporates
the limitation as if written in the body of this License.

  9. The Free Software Foundation may publish revised and/or new versions
of the General Public License from time to time.  Such new versions will
be similar in spirit to the present version, but may differ in detail to
address new problems or concerns.

Each version is given a distinguishing version number.  If the Program
specifies a version number of this License which applies to it and "any
later version", you have the option of following the terms and conditions
either of that version or of any later version published by the Free
Software Foundation.  If the Program does not specify a version number of
this License, you may choose any version ever published by the Free Software
Foundation.

  10. If you wish to incorporate parts of the Program into other free
programs whose distribution conditions are different, write to the author
to ask for permission.  For software which is copyrighted by the Free
Software Foundation, write to the Free Software Foundation; we sometimes
make exceptions for this.  Our decision will be guided by the two goals
of preserving the free status of all derivatives of our free software and
of promoting the sharing and reuse of software generally.

			    NO WARRANTY

  11. BECAUSE THE PROGRAM IS LICENSED FREE OF CHARGE, THERE IS NO WARRANTY
FOR THE PROGRAM, TO THE EXTENT PERMITTED BY APPLICABLE LAW.  EXCEPT WHEN
OTHERWISE STATED IN WRITING THE COPYRIGHT HOLDERS AND/OR OTHER PARTIES
PROVIDE THE PROGRAM "AS IS" WITHOUT WARRANTY OF ANY KIND, EITHER EXPRESSED
OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE.  THE ENTIRE RISK AS
TO THE QUALITY AND PERFORMANCE OF THE PROGRAM IS WITH YOU.  SHOULD THE
PROGRAM PROVE DEFECTIVE, YOU ASSUME THE COST OF ALL NECESSARY SERVICING,
REPAIR OR CORRECTION.

  12. IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN WRITING
WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MAY MODIFY AND/OR
REDISTRIBUTE THE PROGRAM AS PERMITTED ABOVE, BE LIABLE TO YOU FOR DAMAGES,
INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR CONSEQUENTIAL DAMAGES ARISING
OUT OF THE USE OR INABILITY TO USE THE PROGRAM (INCLUDING BUT NOT LIMITED
TO LOSS OF DATA OR DATA BEING RENDERED INACCURATE OR LOSSES SUSTAINED BY
YOU OR THIRD PARTIES OR A FAILURE OF THE PROGRAM TO OPERATE WITH ANY OTHER
PROGRAMS), EVEN IF SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE
POSSIBILITY OF SUCH DAMAGES.

		     END OF TERMS AND CONDITIONS

	    How to Apply These Terms to Your New Programs

  If you develop a new program, and you want it to be of the greatest
possible use to the public, the best way to achieve this is to make it
free software which everyone can redistribute and change under these terms.

  To do so, attach the following notices to the program.  It is safest
to attach them to the start of each source file to most effectively
convey the exclusion of warranty; and each file should have at least
the "copyright" line and a pointer to where the full notice is found.

    <one line to give the program's name and a brief idea of what it does.>
    Copyright (C) <year>  <name of author>

    This program is free software; you can redistribute it and/or modify
    it under the terms of the GNU General Public License as published by
    the Free Software Foundation; either version 2 of the License, or
    (at your option) any later version.

    This program is distributed in the hope that it will be useful,
    but WITHOUT ANY WARRANTY; without even the implied warranty of
    MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
    GNU General Public License for more details.

    You should have received a copy of the GNU General Public License along
    with this program; if not, write to the Free Software Foundation, Inc.,
    51 Franklin Street, Fifth Floor, Boston, MA 02110-1301 USA.

Also add information on how to contact you by electronic and paper mail.

If the program is interactive, make it output a short notice like this
when it starts in an interactive mode:

    Gnomovision version 69, Copyright (C) year name of author
    Gnomovision comes with ABSOLUTELY NO WARRANTY; for details type `show w'.
    This is free software, and you are welcome to redistribute it
    under certain conditions; type `show c' for details.

The hypothetical commands `show w' and `show c' should show the appropriate
parts of the General Public License.  Of course, the commands you use may
be called something other than `show w' and `show c'; they could even be
mouse-clicks or menu items--whatever suits your program.

You should also get your employer (if you work as a programmer) or your
school, if any, to sign a "copyright disclaimer" for the program, if
necessary.  Here is a sample; alter the names:

  Yoyodyne, Inc., hereby disclaims all copyright interest in the program
  `Gnomovision' (which makes passes at compilers) written by James Hacker.

  <signature of Ty Coon>, 1 April 1989
  Ty Coon, President of Vice

This General Public License does not permit incorporating your program into
proprietary programs.  If your program is a subroutine library, you may
consider it more useful to permit linking proprietary applications with the
library.  If this is what you want to do, use the GNU Lesser General
Public License instead of this License.


==> source_code/source_code/gpl.txt <==
		    GNU GENERAL PUBLIC LICENSE
		       Version 2, June 1991

 Copyright (C) 1989, 1991 Free Software Foundation, Inc.,
 51 Franklin Street, Fifth Floor, Boston, MA 02110-1301 USA
 Everyone is permitted to copy and distribute verbatim copies
 of this license document, but changing it is not allowed.

			    Preamble

  The licenses for most software are designed to take away your
freedom to share and change it.  By contrast, the GNU General Public
License is intended to guarantee your freedom to share and change free
software--to make sure the software is free for all its users.  This
General Public License applies to most of the Free Software
Foundation's software and to any other program whose authors commit to
using it.  (Some other Free Software Foundation software is covered by
the GNU Lesser General Public License instead.)  You can apply it to
your programs, too.

  When we speak of free software, we are referring to freedom, not
price.  Our General Public Licenses are designed to make sure that you
have the freedom to distribute copies of free software (and charge for
this service if you wish), that you receive source code or can get it
if you want it, that you can change the software or use pieces of it
in new free programs; and that you know you can do these things.

  To protect your rights, we need to make restrictions that forbid
anyone to deny you these rights or to ask you to surrender the rights.
These restrictions translate to certain responsibilities for you if you
distribute copies of the software, or if you modify it.

  For example, if you distribute copies of such a program, whether
gratis or for a fee, you must give the recipients all the rights that
you have.  You must make sure that they, too, receive or can get the
source code.  And you must show them these terms so they know their
rights.

  We protect your rights with two steps: (1) copyright the software, and
(2) offer you this license which gives you legal permission to copy,
distribute and/or modify the software.

  Also, for each author's protection and ours, we want to make certain
that everyone understands that there is no warranty for this free
software.  If the software is modified by someone else and passed on, we
want its recipients to know that what they have is not the original, so
that any problems introduced by others will not reflect on the original
authors' reputations.

  Finally, any free program is threatened constantly by software
patents.  We wish to avoid the danger that redistributors of a free
program will individually obtain patent licenses, in effect making the
program proprietary.  To prevent this, we have made it clear that any
patent must be licensed for everyone's free use or not licensed at all.

  The precise terms and conditions for copying, distribution and
modification follow.

		    GNU GENERAL PUBLIC LICENSE
   TERMS AND CONDITIONS FOR COPYING, DISTRIBUTION AND MODIFICATION

  0. This License applies to any program or other work which contains
a notice placed by the copyright holder saying it may be distributed
under the terms of this General Public License.  The "Program", below,
refers to any such program or work, and a "work based on the Program"
means either the Program or any derivative work under copyright law:
that is to say, a work containing the Program or a portion of it,
either verbatim or with modifications and/or translated into another
language.  (Hereinafter, translation is included without limitation in
the term "modification".)  Each licensee is addressed as "you".

Activities other than copying, distribution and modification are not
covered by this License; they are outside its scope.  The act of
running the Program is not restricted, and the output from the Program
is covered only if its contents constitute a work based on the
Program (independent of having been made by running the Program).
Whether that is true depends on what the Program does.

  1. You may copy and distribute verbatim copies of the Program's
source code as you receive it, in any medium, provided that you
conspicuously and appropriately publish on each copy an appropriate
copyright notice and disclaimer of warranty; keep intact all the
notices that refer to this License and to the absence of any warranty;
and give any other recipients of the Program a copy of this License
along with the Program.

You may charge a fee for the physical act of transferring a copy, and
you may at your option offer warranty protection in exchange for a fee.

  2. You may modify your copy or copies of the Program or any portion
of it, thus forming a work based on the Program, and copy and
distribute such modifications or work under the terms of Section 1
above, provided that you also meet all of these conditions:

    a) You must cause the modified files to carry prominent notices
    stating that you changed the files and the date of any change.

    b) You must cause any work that you distribute or publish, that in
    whole or in part contains or is derived from the Program or any
    part thereof, to be licensed as a whole at no charge to all third
    parties under the terms of this License.

    c) If the modified program normally reads commands interactively
    when run, you must cause it, when started running for such
    interactive use in the most ordinary way, to print or display an
    announcement including an appropriate copyright notice and a
    notice that there is no warranty (or else, saying that you provide
    a warranty) and that users may redistribute the program under
    these conditions, and telling the user how to view a copy of this
    License.  (Exception: if the Program itself is interactive but
    does not normally print such an announcement, your work based on
    the Program is not required to print an announcement.)

These requirements apply to the modified work as a whole.  If
identifiable sections of that work are not derived from the Program,
and can be reasonably considered independent and separate works in
themselves, then this License, and its terms, do not apply to those
sections when you distribute them as separate works.  But when you
distribute the same sections as part of a whole which is a work based
on the Program, the distribution of the whole must be on the terms of
this License, whose permissions for other licensees extend to the
entire whole, and thus to each and every part regardless of who wrote it.

Thus, it is not the intent of this section to claim rights or contest
your rights to work written entirely by you; rather, the intent is to
exercise the right to control the distribution of derivative or
collective works based on the Program.

In addition, mere aggregation of another work not based on the Program
with the Program (or with a work based on the Program) on a volume of
a storage or distribution medium does not bring the other work under
the scope of this License.

  3. You may copy and distribute the Program (or a work based on it,
under Section 2) in object code or executable form under the terms of
Sections 1 and 2 above provided that you also do one of the following:

    a) Accompany it with the complete corresponding machine-readable
    source code, which must be distributed under the terms of Sections
    1 and 2 above on a medium customarily used for software interchange; or,

    b) Accompany it with a written offer, valid for at least three
    years, to give any third party, for a charge no more than your
    cost of physically performing source distribution, a complete
    machine-readable copy of the corresponding source code, to be
    distributed under the terms of Sections 1 and 2 above on a medium
    customarily used for software interchange; or,

    c) Accompany it with the information you received as to the offer
    to distribute corresponding source code.  (This alternative is
    allowed only for noncommercial distribution and only if you
    received the program in object code or executable form with such
    an offer, in accord with Subsection b above.)

The source code for a work means the preferred form of the work for
making modifications to it.  For an executable work, complete source
code means all the source code for all modules it contains, plus any
associated interface definition files, plus the scripts used to
control compilation and installation of the executable.  However, as a
special exception, the source code distributed need not include
anything that is normally distributed (in either source or binary
form) with the major components (compiler, kernel, and so on) of the
operating system on which the executable runs, unless that component
itself accompanies the executable.

If distribution of executable or object code is made by offering
access to copy from a designated place, then offering equivalent
access to copy the source code from the same place counts as
distribution of the source code, even though third parties are not
compelled to copy the source along with the object code.

  4. You may not copy, modify, sublicense, or distribute the Program
except as expressly provided under this License.  Any attempt
otherwise to copy, modify, sublicense or distribute the Program is
void, and will automatically terminate your rights under this License.
However, parties who have received copies, or rights, from you under
this License will not have their licenses terminated so long as such
parties remain in full compliance.

  5. You are not required to accept this License, since you have not
signed it.  However, nothing else grants you permission to modify or
distribute the Program or its derivative works.  These actions are
prohibited by law if you do not accept this License.  Therefore, by
modifying or distributing the Program (or any work based on the
Program), you indicate your acceptance of this License to do so, and
all its terms and conditions for copying, distributing or modifying
the Program or works based on it.

  6. Each time you redistribute the Program (or any work based on the
Program), the recipient automatically receives a license from the
original licensor to copy, distribute or modify the Program subject to
these terms and conditions.  You may not impose any further
restrictions on the recipients' exercise of the rights granted herein.
You are not responsible for enforcing compliance by third parties to
this License.

  7. If, as a consequence of a court judgment or allegation of patent
infringement or for any other reason (not limited to patent issues),
conditions are imposed on you (whether by court order, agreement or
otherwise) that contradict the conditions of this License, they do not
excuse you from the conditions of this License.  If you cannot
distribute so as to satisfy simultaneously your obligations under this
License and any other pertinent obligations, then as a consequence you
may not distribute the Program at all.  For example, if a patent
license would not permit royalty-free redistribution of the Program by
all those who receive copies directly or indirectly through you, then
the only way you could satisfy both it and this License would be to
refrain entirely from distribution of the Program.

If any portion of this section is held invalid or unenforceable under
any particular circumstance, the balance of the section is intended to
apply and the section as a whole is intended to apply in other
circumstances.

It is not the purpose of this section to induce you to infringe any
patents or other property right claims or to contest validity of any
such claims; this section has the sole purpose of protecting the
integrity of the free software distribution system, which is
implemented by public license practices.  Many people have made
generous contributions to the wide range of software distributed
through that system in reliance on consistent application of that
system; it is up to the author/donor to decide if he or she is willing
to distribute software through any other system and a licensee cannot
impose that choice.

This section is intended to make thoroughly clear what is believed to
be a consequence of the rest of this License.

  8. If the distribution and/or use of the Program is restricted in
certain countries either by patents or by copyrighted interfaces, the
original copyright holder who places the Program under this License
may add an explicit geographical distribution limitation excluding
those countries, so that distribution is permitted only in or among
countries not thus excluded.  In such case, this License incorporates
the limitation as if written in the body of this License.

  9. The Free Software Foundation may publish revised and/or new versions
of the General Public License from time to time.  Such new versions will
be similar in spirit to the present version, but may differ in detail to
address new problems or concerns.

Each version is given a distinguishing version number.  If the Program
specifies a version number of this License which applies to it and "any
later version", you have the option of following the terms and conditions
either of that version or of any later version published by the Free
Software Foundation.  If the Program does not specify a version number of
this License, you may choose any version ever published by the Free Software
Foundation.

  10. If you wish to incorporate parts of the Program into other free
programs whose distribution conditions are different, write to the author
to ask for permission.  For software which is copyrighted by the Free
Software Foundation, write to the Free Software Foundation; we sometimes
make exceptions for this.  Our decision will be guided by the two goals
of preserving the free status of all derivatives of our free software and
of promoting the sharing and reuse of software generally.

			    NO WARRANTY

  11. BECAUSE THE PROGRAM IS LICENSED FREE OF CHARGE, THERE IS NO WARRANTY
FOR THE PROGRAM, TO THE EXTENT PERMITTED BY APPLICABLE LAW.  EXCEPT WHEN
OTHERWISE STATED IN WRITING THE COPYRIGHT HOLDERS AND/OR OTHER PARTIES
PROVIDE THE PROGRAM "AS IS" WITHOUT WARRANTY OF ANY KIND, EITHER EXPRESSED
OR IMPLIED, INCLUDING, BUT NOT LIMITED TO, THE IMPLIED WARRANTIES OF
MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE.  THE ENTIRE RISK AS
TO THE QUALITY AND PERFORMANCE OF THE PROGRAM IS WITH YOU.  SHOULD THE
PROGRAM PROVE DEFECTIVE, YOU ASSUME THE COST OF ALL NECESSARY SERVICING,
REPAIR OR CORRECTION.

  12. IN NO EVENT UNLESS REQUIRED BY APPLICABLE LAW OR AGREED TO IN WRITING
WILL ANY COPYRIGHT HOLDER, OR ANY OTHER PARTY WHO MAY MODIFY AND/OR
REDISTRIBUTE THE PROGRAM AS PERMITTED ABOVE, BE LIABLE TO YOU FOR DAMAGES,
INCLUDING ANY GENERAL, SPECIAL, INCIDENTAL OR CONSEQUENTIAL DAMAGES ARISING
OUT OF THE USE OR INABILITY TO USE THE PROGRAM (INCLUDING BUT NOT LIMITED
TO LOSS OF DATA OR DATA BEING RENDERED INACCURATE OR LOSSES SUSTAINED BY
YOU OR THIRD PARTIES OR A FAILURE OF THE PROGRAM TO OPERATE WITH ANY OTHER
PROGRAMS), EVEN IF SUCH HOLDER OR OTHER PARTY HAS BEEN ADVISED OF THE
POSSIBILITY OF SUCH DAMAGES.

		     END OF TERMS AND CONDITIONS

	    How to Apply These Terms to Your New Programs

  If you develop a new program, and you want it to be of the greatest
possible use to the public, the best way to achieve this is to make it
free software which everyone can redistribute and change under these terms.

  To do so, attach the following notices to the program.  It is safest
to attach them to the start of each source file to most effectively
convey the exclusion of warranty; and each file should have at least
the "copyright" line and a pointer to where the full notice is found.

    <one line to give the program's name and a brief idea of what it does.>
    Copyright (C) <year>  <name of author>

    This program is free software; you can redistribute it and/or modify
    it under the terms of the GNU General Public License as published by
    the Free Software Foundation; either version 2 of the License, or
    (at your option) any later version.

    This program is distributed in the hope that it will be useful,
    but WITHOUT ANY WARRANTY; without even the implied warranty of
    MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
    GNU General Public License for more details.

    You should have received a copy of the GNU General Public License along
    with this program; if not, write to the Free Software Foundation, Inc.,
    51 Franklin Street, Fifth Floor, Boston, MA 02110-1301 USA.

Also add information on how to contact you by electronic and paper mail.

If the program is interactive, make it output a short notice like this
when it starts in an interactive mode:

    Gnomovision version 69, Copyright (C) year name of author
    Gnomovision comes with ABSOLUTELY NO WARRANTY; for details type `show w'.
    This is free software, and you are welcome to redistribute it
    under certain conditions; type `show c' for details.

The hypothetical commands `show w' and `show c' should show the appropriate
parts of the General Public License.  Of course, the commands you use may
be called something other than `show w' and `show c'; they could even be
mouse-clicks or menu items--whatever suits your program.

You should also get your employer (if you work as a programmer) or your
school, if any, to sign a "copyright disclaimer" for the program, if
necessary.  Here is a sample; alter the names:

  Yoyodyne, Inc., hereby disclaims all copyright interest in the program
  `Gnomovision' (which makes passes at compilers) written by James Hacker.

  <signature of Ty Coon>, 1 April 1989
  Ty Coon, President of Vice

This General Public License does not permit incorporating your program into
proprietary programs.  If your program is a subroutine library, you may
consider it more useful to permit linking proprietary applications with the
library.  If this is what you want to do, use the GNU Lesser General
Public License instead of this License.

